Semi-parametric efficient estimation of small genetic effects in large-scale population cohorts

Population genetics seeks to quantify DNA variant associations with traits or diseases, as well as interactions among variants and with environmental factors. Computing millions of estimates in large cohorts in which small effect sizes are expected, necessitates minimising model-misspecification bias to control false discoveries. We present TarGene, a unified statistical workflow for the semi-parametric efficient and double robust estimation of genetic effects including k-point interactions among categorical variables in the presence of confounding and weak population dependence. k-point interactions, or Average Interaction Effects (AIEs), are a direct generalisation of the usual average treatment effect (ATE). We estimate AIEs with cross-validated and/or weighted versions of Targeted Minimum Loss-based Estimators (TMLE) and One-Step Estimators (OSE). The effect of dependence among data units on variance estimates is corrected by using sieve plateau variance estimators based on genetic relatedness across the units. We present extensive realistic simulations to demonstrate power, coverage, and control of type I error. Our motivating application is the targeted estimation of genetic effects on trait, including two-point and higher-order gene-gene and gene-environment interactions, in large-scale genomic databases such as UK Biobank and All of Us. All cross-validated and/or weighted TMLE and OSE for the AIE k-point interaction, as well as ATEs, conditional ATEs and functions thereof, are implemented in the general purpose Julia package TMLE.jl. For high-throughput applications in population genomics, we provide the open-source Nextflow pipeline and software TarGene which integrates seamlessly with modern high-performance and cloud computing platforms.

==> tabs/supplementary_table_1.csv <==
PARAMETER_TYPE,TREATMENTS,CASE,CONTROL,TARGET,CONFOUNDERS,COVARIATES,INITIAL_ESTIMATE,TMLE_ESTIMATE,TMLE_STD,TMLE_PVALUE,TMLE_LWB,TMLE_UPB,ONESTEP_ESTIMATE,ONESTEP_STD,ONESTEP_PVALUE,ONESTEP_LWB,ONESTEP_UPB,LOG,SIEVE_STD,SIEVE_PVALUE,SIEVE_LWB,SIEVE_UPB,ADJUSTED_PVALUE
ATE,rs1421085,TC,TT,Alcohol intake frequency.,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.011236941323347347,0.013998805916750899,0.004753615171930532,0.0032310061258694033,0.004681866805395014,0.023315745028106783,0.013995739675829566,0.004753615786903597,0.003237752033618153,0.004678799359145445,0.023312679992513685,,0.004777162801474333,0.03059076950094237,0.004635738877576722,0.023361872955925074,0.03059076950094237
ATE,rs1421085,CC,TC,Alcohol intake frequency.,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.027570386098447527,0.02864106332462612,0.006180436509718456,3.5850720576109737e-6,0.01652759840162052,0.04075452824763172,0.0286400630171346,0.0061804371875771565,3.587886342993768e-6,0.016526596765546853,0.04075352926872235,,0.006216961424797773,5.6721566635401294e-5,0.01645604283874764,0.04082608381050459,5.6721566635401294e-5
ATE,rs1421085,CC,TT,Alcohol intake frequency.,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.03880732742179487,0.04264263335384127,0.006453295407495426,3.90273123628013e-11,0.029994373407546633,0.0552908933001359,0.042635802692964034,0.00645329639549974,3.9307493582043756e-11,0.02998754081021142,0.05528406457571665,,0.006511357147246599,1.0428876348162789e-9,0.02988060785476044,0.055404658852922097,1.0428876348162789e-9
ATE,rs1421085,TC,TT,Arm fat mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.033810932383065186,0.03556488879191674,0.002197400709345612,6.688400044644116e-59,0.03125805098242818,0.039871726601405304,0.03556295578164044,0.0021974015704834325,6.785313767916103e-59,0.03125611628434824,0.03986979527893264,,0.0022145744878798723,1.638644214072492e-56,0.03122440255459095,0.03990537502924253,1.638644214072492e-56
ATE,rs1421085,CC,TC,Arm fat mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0618053214489851,0.0632249975054331,0.00310078195239828,2.2578770350691854e-92,0.057147560242956905,0.0693024347679093,0.06322366865008161,0.003100785003375643,2.278655705614531e-92,0.05714622540778361,0.06930111189237961,,0.003114799503237009,7.6740544012059084e-90,0.057120102660025304,0.0693298923508409,7.6740544012059084e-90
ATE,rs1421085,CC,TT,Arm fat mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.09561625383205029,0.09879269712461856,0.0031769249491257518,4.44820189896254e-212,0.09256602193032641,0.10501937231891072,0.09878662443172208,0.003176930346626159,4.7280596780292436e-212,0.09255993865849513,0.10501331020494903,,0.0032054646871984005,4.061827928039643e-206,0.09251010178399474,0.10507529246524239,4.061827928039643e-206
ATE,rs1421085,TC,TT,Arm fat mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.030361533548034936,0.03199567165946225,0.001968513229121025,2.1854896233712953e-59,0.02813744627346927,0.03585389704545523,0.03199385314899014,0.0019685141087887733,2.2189201167617836e-59,0.02813562603887543,0.03585208025910485,,0.0019835801795125008,5.297542028567299e-57,0.028107925947170247,0.03588341737175425,5.297542028567299e-57
ATE,rs1421085,CC,TC,Arm fat mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0553977897540276,0.056770271401115964,0.0027680032164172407,1.955658357249273e-93,0.051345070228929875,0.06219547257330205,0.05676901315618279,0.0027680062551067985,1.9749152716186395e-93,0.05134380602825862,0.062194220284106955,,0.0027810309547930956,7.511657310752998e-91,0.05131955088983045,0.06222099191240148,7.511657310752998e-91
ATE,rs1421085,CC,TT,Arm fat mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.08575932330206253,0.08876845324069264,0.0028385136677456166,1.855397962518803e-214,0.08320505375250416,0.09433185272888113,0.08876286630517292,0.0028385189900125476,1.9766655394175332e-214,0.08319945638550494,0.09432627622484091,,0.0028644439298659563,3.412044617710918e-208,0.08315424630242098,0.09438266017896431,3.412044617710918e-208
ATE,rs1421085,TC,TT,Arm fat percentage (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.32737801929801963,0.3413460826548154,0.024457100239932146,2.915894588790425e-44,0.2934109183715335,0.38928124693809735,0.3413307064594901,0.024457103540659796,2.9417904619589095e-44,0.2933955357068835,0.3892658772120967,,0.024636879563331604,2.936113864260093e-42,0.2930586860192345,0.3896334792903963,2.936113864260093e-42
ATE,rs1421085,CC,TC,Arm fat percentage (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.6077074474315657,0.6103627687705465,0.032721466319180194,1.2704409780791983e-77,0.5462297011455135,0.6744958363955795,0.6103602668795848,0.032721468873865664,1.2722926298614326e-77,0.5462271942474468,0.6744933395117227,,0.03289413079619408,3.148692324477812e-75,0.5458914571072562,0.6748340804338369,3.148692324477812e-75
ATE,rs1421085,CC,TT,Arm fat percentage (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.9350854667295854,0.9517223032028136,0.03389618621236185,2.5997310059764506e-173,0.8852868207160808,1.0181577856895465,0.9516909733390758,0.03389619589824278,2.6686479912210403e-173,0.8852554718683142,1.0181264748098373,,0.03422866389155388,4.1599348961950293e-168,0.8846353547364413,1.018809251669186,4.1599348961950293e-168
ATE,rs1421085,TC,TT,Arm fat percentage (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.3188824091814094,0.32998247202553116,0.024259694299976806,3.9670089689250694e-42,0.28243421733163604,0.3775307267194263,0.32997028937384776,0.02425969657316476,3.9944027264700634e-42,0.2824220302245741,0.3775185485231214,,0.02442893013358116,3.445100220836267e-40,0.2821026487828667,0.3778622952681956,3.445100220836267e-40
ATE,rs1421085,CC,TC,Arm fat percentage (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.5910734042681773,0.5956117704537057,0.032429590897889035,2.605046219179925e-75,0.5320507697022195,0.6591727712051919,0.5956074443841025,0.032429595027990935,2.611562994454199e-75,0.5320464355377437,0.6591684532304614,,0.032605089247226715,6.076013369334326e-73,0.5317069698164271,0.6595165710909844,6.076013369334326e-73
ATE,rs1421085,CC,TT,Arm fat percentage (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.9099558134495869,0.9256068777565947,0.033610441722932226,8.188252651157756e-167,0.859731445706413,0.9914823098067763,0.9255777337579504,0.033610450910671455,8.387799920587197e-167,0.8597022837000825,0.9914531838158183,,0.03393936902284622,8.317362969544733e-162,0.8590869368138015,0.9921268186993878,8.317362969544733e-162
ATE,rs1421085,TC,TT,Arm fat-free mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.02256051900428575,0.02202736676771051,0.0015175795871250099,1.0009464503830105e-47,0.019052957449736417,0.0250017760856846,0.022027961152765486,0.0015175796475863622,9.952566141107186e-48,0.019053551716289006,0.025002370589241967,,0.001527425367385149,9.848930481341713e-46,0.019033668058562752,0.025021065476858267,9.848930481341713e-46
ATE,rs1421085,CC,TC,Arm fat-free mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0366928064968845,0.03694697089587934,0.0020918484922082745,8.631587495960593e-70,0.03284701218544249,0.04104692960631619,0.03694673967248309,0.002091848440419018,8.648430604121508e-70,0.032846781063551586,0.04104669828141459,,0.0021020646672695875,1.4558094512287494e-67,0.032826999854856764,0.04106694193690191,1.4558094512287494e-67
ATE,rs1421085,CC,TT,Arm fat-free mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.05925332550117025,0.058974171217405905,0.00216188385538579,1.0221402181527715e-163,0.05473694534906168,0.06321139708575013,0.05897470082524854,0.002161883874649157,1.0153411411873747e-163,0.05473747491914871,0.06321192673134837,,0.0021841307170689106,1.2675059131578744e-158,0.05469335367442319,0.06325498876038863,1.2675059131578744e-158
ATE,rs1421085,TC,TT,Arm fat-free mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.021481501441590178,0.021114189338356466,0.0014189264183710488,4.541457398274238e-50,0.018333137198417372,0.02389524147829556,0.02111459293667564,0.0014189264628740176,4.522231095969272e-50,0.018333540709512097,0.023895645163839185,,0.0014289981918409467,5.645576212184781e-48,0.018313404348375348,0.023914974328337585,5.645576212184781e-48
ATE,rs1421085,CC,TC,Arm fat-free mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.033304418185013875,0.03350690044857078,0.0019033980967816625,2.4332187119194303e-69,0.02977629871921006,0.037237502177931495,0.0335067083084713,0.0019033980662011359,2.437545167606999e-69,0.029776106639047475,0.03723730997789512,,0.0019131419248878956,4.2969926451057056e-67,0.02975721117847686,0.03725658971866469,4.2969926451057056e-67
ATE,rs1421085,CC,TT,Arm fat-free mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.05478591962660405,0.054620992889547346,0.0019669018839297957,1.3877885070522817e-169,0.0507659256904794,0.05847606008861529,0.05462130124514698,0.0019669019013741525,1.3817717292786003e-169,0.05076623401188863,0.05847636847840534,,0.001988720614463091,4.558174509352859e-164,0.05072317210988731,0.05851881366920738,4.558174509352859e-164
ATE,rs1421085,TC,TT,Arm predicted mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.021438337364325395,0.020797181929766942,0.0014360951327800251,1.6194067983710528e-47,0.01798247963599122,0.023611884223542663,0.020797898084458886,0.0014360952638122373,1.6077351843587468e-47,0.017983195533864058,0.023612600635053715,,0.0014451914466917515,1.5174023377719795e-45,0.017964658743485767,0.023629705116048116,1.5174023377719795e-45
ATE,rs1421085,CC,TC,Arm predicted mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.034247812948541304,0.03435718422273416,0.0019246407587970595,2.9926987864726273e-71,0.03058494752697055,0.038129420918497775,0.03435708530805987,0.0019246407259158771,2.9954359487679594e-71,0.030584848676742365,0.03812932193937738,,0.0019345296313986182,5.732868130244694e-69,0.03056557581816732,0.03814879262730101,5.732868130244694e-69
ATE,rs1421085,CC,TT,Arm predicted mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.055686150312866695,0.05515397498569638,0.0019876726044408067,2.5587854212725396e-169,0.051258197810987664,0.059049752160405096,0.055154983392518814,0.00198767269117876,2.5231157247839646e-169,0.05125920604780638,0.05905076073723125,,0.0020090159960091114,6.103309960993496e-164,0.05121637598915365,0.05909157398223911,6.103309960993496e-164
ATE,rs1421085,TC,TT,Arm predicted mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.020580378053435527,0.0200765683054787,0.0013374068669013387,6.345238250981931e-51,0.017455291979129903,0.0226978446318275,0.02007712304370225,0.0013374069504372922,6.305787324263285e-51,0.017455846553625552,0.022698399533778946,,0.0013468145625665784,8.080306564892761e-49,0.017436860268994134,0.022716276341963267,8.080306564892761e-49
ATE,rs1421085,CC,TC,Arm predicted mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.031272876423448025,0.03145553296774486,0.001794295922861726,8.782031868099332e-69,0.02793876814362004,0.03497229779186967,0.03145536080725688,0.0017942958673327393,8.796770043167994e-69,0.02793859609196717,0.034972125522546596,,0.0018038753187283874,1.6109620159227954e-66,0.027920002310436502,0.03499106362505321,1.6109620159227954e-66
ATE,rs1421085,CC,TC,H36 Retinal disorders in diseases classified elsewhere,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.001055485952215429,0.0010708850233771836,0.0003529222903778103,0.002410787775276861,0.0003791682214574584,0.0017626018252969089,0.0010709063130720285,0.00035292201331760785,0.0024102866956798993,0.0003791900541817531,0.001762622571962304,,0.00035453273449093103,0.02412156932013847,0.00037601363243445606,0.0017657564143199111,0.02412156932013847
ATE,rs1421085,CC,TT,H36 Retinal disorders in diseases classified elsewhere,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0011115943938743652,0.0013181750098970827,0.00036441342092954004,0.00029777981098552496,0.0006039359465832829,0.0020324140732108824,0.0013181265239165462,0.0003644092520659945,0.00029788525409816906,0.0006038956314466913,0.0020323574163864013,,0.0003673130413517356,0.0037534363680909845,0.0005982546777958081,0.0020380953419983573,0.0037534363680909845
ATE,rs1421085,CC,TC,H40 Glaucoma,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0014594222835417963,0.0019027627998491072,0.000658388598757182,0.003852231013110162,0.0006123414567676243,0.00319318414293059,0.0019029071892134879,0.0006584025006105436,0.0038502918754293163,0.0006124585989282713,0.0031933557794987045,,0.0006594346486963332,0.035040524359754195,0.0006102946382464689,0.0031952309614517458,0.035040524359754195
ATE,rs1421085,CC,TT,H40 Glaucoma,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0009835160522457624,0.0019404781749944016,0.0006849247589557877,0.004609721390733585,0.000598046776531721,0.0032829095734570823,0.0019401070677163043,0.0006849474546464131,0.0046188968075552145,0.0005976311864001323,0.0032825829490324763,,0.0006866963231004775,0.04179118519568283,0.000594578113401383,0.00328637823658742,0.04179118519568283
ATE,rs1421085,CC,TC,H40-H42 Glaucoma,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0016783638607017178,0.001871590849957588,0.0006583516100639323,0.004471493781953547,0.0005812420035738186,0.0031619396963413577,0.001871712125375753,0.000658350514807179,0.004468843893165272,0.0005813654256614325,0.0031620588250900732,,0.000659458281006664,0.04037495602677766,0.0005790763698778297,0.0031641053300373464,0.04037495602677766
ATE,rs1421085,CC,TT,H40-H42 Glaucoma,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.001668503296431213,0.0019134289621474644,0.0006849189858499634,0.0052117825080322195,0.0005710088787941061,0.0032558490455008226,0.0019134173778859427,0.0006849174671399129,0.0052119552403754365,0.0005710002711574334,0.003255834484614452,,0.0006867049378342927,0.04616524712981783,0.0005675120159864316,0.0032593459083084973,0.04616524712981783
ATE,rs1421085,TC,TT,High light scatter reticulocyte count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00018997201588772446,0.00022069134472417408,3.3389434590420205e-5,3.8575677893745804e-11,0.00015524907467440245,0.0002861336147739457,0.00022066426067028096,3.3389443433341975e-5,3.878804239440055e-11,0.00015522197328865327,0.00028610654805190865,,3.357536843395792e-5,8.977002691733183e-10,0.00015488483182595343,0.00028649785762239474,8.977002691733183e-10
ATE,rs1421085,CC,TC,High light scatter reticulocyte count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00026545379032487767,0.00025048950500180075,4.491242391136115e-5,2.4444126708521736e-8,0.0001624625284970714,0.0003385164815065301,0.00025051103777534977,4.4912415074850216e-5,2.4376720957025996e-8,0.00016248407858991145,0.0003385379969607881,,4.5118849811842665e-5,4.462666534942489e-7,0.00016205818434671717,0.0003389208256568843,4.462666534942489e-7
ATE,rs1421085,CC,TT,High light scatter reticulocyte count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0004554258062126021,0.00047120993699266726,4.636434072865851e-5,2.9122788626138046e-24,0.000380337247956027,0.0005620826260293075,0.0004711752984456318,4.6364342221877605e-5,2.934691047645925e-24,0.0003803026064823278,0.0005620479904089358,,4.665238520829007e-5,1.1623794738580531e-22,0.0003797729421915294,0.0005626469317938051,1.1623794738580531e-22
ATE,rs1421085,TC,TT,High light scatter reticulocyte percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0035690377761233858,0.004651807707561685,0.000978745257011512,2.006546416251797e-6,0.0027334969543309313,0.006570118460792438,0.004650850601698181,0.000978745859076866,2.016306065880438e-6,0.002732538668437758,0.006569162534958603,,0.0009812178323045373,3.026805044471194e-5,0.0027286560952563257,0.0065749593198670435,3.026805044471194e-5
ATE,rs1421085,CC,TC,High light scatter reticulocyte percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.006220117740940255,0.006564618113555274,0.001673007292380123,8.716079313590081e-5,0.0032855750160636584,0.00984366121104689,0.006564123985879415,0.0016730079005086343,8.726828114449727e-5,0.0032850796964745267,0.009843168275284303,,0.0016749438364058733,0.0011180589054148888,0.003281788518072408,0.00984744770903814,0.0011180589054148888
ATE,rs1421085,CC,TT,High light scatter reticulocyte percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00978915551706364,0.01121810384509806,0.001700861604235111,4.2418414887533063e-11,0.00788446714873842,0.014551740541457699,0.011214974587577607,0.0017008634559674072,4.2949713532374586e-11,0.007881334261879333,0.014548614913275882,,0.0017035029595717788,8.366681528149997e-10,0.007879299396779975,0.014556908293416144,8.366681528149997e-10
ATE,rs1421085,TC,TT,Hip circumference,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.4404892426807578,0.44896811423474786,0.02940081224779715,1.2370365553799934e-52,0.391343428925896,0.5065927995435997,0.44895915612514414,0.02940081362754811,1.242840863969916e-52,0.391334468112023,0.5065838441382653,,0.02960142120718956,1.6608348894367164e-50,0.3909503947774561,0.5069858336920396,1.6608348894367164e-50
ATE,rs1421085,CC,TC,Hip circumference,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.7824744021090356,0.7858491164567357,0.04019591116813574,4.427747837579536e-85,0.7070663701759784,0.864631862737493,0.785845600582022,0.04019591292415876,4.4354135645661264e-85,0.7070628508595138,0.8646283503045302,,0.04038912057876587,1.172662619864399e-82,0.706687894755109,0.8650103381583625,1.172662619864399e-82
ATE,rs1421085,CC,TT,Hip circumference,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,1.2229636447897934,1.2348272027811125,0.04146639391155846,1.1231606064750894e-194,1.1535543495038878,1.3161000560583371,1.2348047567071654,0.04146639827928066,1.141503697742e-194,1.15353189486934,1.3160776185449907,,0.04185674339532852,3.7578772413570825e-189,1.1527894932161336,1.3168649123460914,3.7578772413570825e-189
ATE,rs1421085,CC,TT,Hot drink temperature,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.008270803929837804,-0.009432605575095857,0.0025294105133247154,0.00019213369672390387,-0.014390172289001794,-0.004475038861189919,-0.009430506889964966,0.0025294120340401665,0.00019276895008589552,-0.014388076584426358,-0.004472937195503574,,0.0025402926839888096,0.0024181125605016373,-0.014411487745904521,-0.004453723404287192,0.0024181125605016373
ATE,rs1421085,TC,TT,I10 Essential (primary) hypertension,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.002346238064377289,0.004615997078997874,0.001391541280320997,0.0009093709328961867,0.0018886190969143726,0.007343375061081376,0.0046123825638782825,0.0013915408773836875,0.0009178589076815807,0.0018850053715394766,0.0073397597562170885,,0.0013967175036668777,0.009950539911805889,0.001878481075234098,0.007353513082761651,0.009950539911805889
ATE,rs1421085,CC,TC,I10 Essential (primary) hypertension,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.007075566582068149,0.007595192398615775,0.0018255128057966933,3.174978070992829e-5,0.004017243614090412,0.011173141183141137,0.007595260753944828,0.001825514974944293,3.174526263350637e-5,0.0040173077179570865,0.011173213789932569,,0.0018319704104214907,0.00044057211511517875,0.004004596373446585,0.011185788423784964,0.00044057211511517875
ATE,rs1421085,CC,TT,I10 Essential (primary) hypertension,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.009421804646445438,0.012210311505825858,0.0018997255073889092,1.2992428912046453e-10,0.008486908115550782,0.015933714896100935,0.012207643317823116,0.0018997321951336051,1.3114914958747714e-10,0.008484226819774746,0.015931059815871486,,0.001909487647935748,2.810572148246924e-9,0.008467784486947686,0.01595283852470403,2.810572148246924e-9
ATE,rs1421085,TC,TT,I10-I15 Hypertensive diseases,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0024087923508136324,0.004699876291276532,0.0013921725455293028,0.0007357287490826026,0.00197126104885851,0.0074284915336945544,0.004696229801780887,0.0013921718653943775,0.0007427592811677621,0.001967615892406337,0.007424843711155437,,0.0013973809545859694,0.008251926729710124,0.001961059947605826,0.007438692634947237,0.008251926729710124
ATE,rs1421085,CC,TC,I10-I15 Hypertensive diseases,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.006732027294695265,0.007556614671554895,0.001826239749230402,3.507143302004326e-5,0.003977241100324779,0.01113598824278501,0.007556702362684293,0.0018262440573764008,3.506558774963379e-5,0.003977320347620921,0.011136084377747666,,0.001832617912441492,0.0004832217628536876,0.003964749565746585,0.011148479777363204,0.0004832217628536876
ATE,rs1421085,CC,TT,I10-I15 Hypertensive diseases,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.009140819645508898,0.01225597246319747,0.0019004390716829203,1.126857009526829e-10,0.008531170508918717,0.015980774417476223,0.012252932164465167,0.0019004492898763623,1.139071204438081e-10,0.008528110182842488,0.015977754146087847,,0.0019100765930488706,2.471646941663508e-9,0.008512291133108708,0.01599965379328623,2.471646941663508e-9
ATE,rs1421085,CC,TC,I50 Heart failure,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0031662940282216655,0.00280392368015035,0.0007367531467081963,0.0001413737708692546,0.0013599102405352876,0.004247937119765412,0.002803240926507247,0.0007367648707417621,0.00014193879516775638,0.0013592045081480678,0.004247277344866426,,0.0007372630061581731,0.0017324421072686482,0.001358914740946596,0.004248932619354104,0.0017324421072686482
ATE,rs1421085,CC,TT,I50 Heart failure,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0037261671804136327,0.003611737681992911,0.0007629628465533039,2.2038601139645827e-6,0.002116354039218605,0.0051071213247672175,0.003611724084863371,0.0007629664614214765,2.2042974005561645e-6,0.0021163333570589607,0.005107114812667781,,0.0007636244408786297,3.1777991815522205e-5,0.0021150612801562585,0.0051084140838295634,3.1777991815522205e-5
ATE,rs1421085,TC,TT,I72 Other aneurysm,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00010588827870871439,-0.0004385275674540637,0.00015899139337048523,0.0058125713705788305,-0.0007501457937702889,-0.0001269093411378385,-0.00043787167130775596,0.00015899583164059343,0.005887730711515713,-0.000749498596496478,-0.00012624474611903387,,0.00015887727204244584,0.04985276439946421,-0.0007499212986192305,-0.00012713383628889683,0.04985276439946421
ATE,rs1421085,TC,TT,Immature reticulocyte fraction,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0005271880832404434,0.0008894321375885921,0.00020117549208327156,9.81889986567453e-6,0.0004951343292607314,0.0012837299459164528,0.0008891119026880967,0.00020117580488654543,9.891810813124568e-6,0.0004948134812753913,0.0012834103241008022,,0.00020211654191371053,0.0001446623878763292,0.0004932909947579385,0.0012855732804192457,0.0001446623878763292
ATE,rs1421085,CC,TC,Immature reticulocyte fraction,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0014777589334487185,0.0016150422448279068,0.00026267168166175565,7.827611392915229e-10,0.0011002137867662596,0.0021298707028895537,0.0016148453227167133,0.00026267217949455847,7.865261866444261e-10,0.0011000158889180067,0.00212967475651542,,0.0002638672012835741,1.5446204561314696e-8,0.0010978720336107194,0.002132212456045094,1.5446204561314696e-8
ATE,rs1421085,CC,TT,Immature reticulocyte fraction,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0020049470166891618,0.0025050512660053973,0.000273789617512881,5.740672514970158e-20,0.0019684319938946216,0.003041670538116173,0.0025039572254048114,0.0002737908452080068,5.959153726244841e-20,0.001967335547049158,0.003040578903760465,,0.0002755884488578886,2.0590071350188896e-18,0.001964907831688676,0.0030451947003221186,2.0590071350188896e-18
ATE,rs1421085,TC,TT,Impedance of arm (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-1.6749660336754852,-1.685734553749665,0.12798325348812548,1.3016408674488206e-39,-1.9365777942259412,-1.434891313273389,-1.685722788491197,0.1279832542140065,1.3032275593544178e-39,-1.9365660303901777,-1.4348795465922162,,0.1288691610097885,9.745171499960123e-38,-1.9383134680467444,-1.4331556394525857,9.745171499960123e-38
ATE,rs1421085,CC,TC,Impedance of arm (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-2.4443451698961285,-2.4508450796631864,0.16643244457823866,4.521898194169451e-49,-2.7770475521004663,-2.1246426072259066,-2.4508388189297468,0.1664324461174312,4.524423113089163e-49,-2.7770412943837965,-2.124636343475697,,0.1673283576965332,3.7330663172258723e-47,-2.778802634340628,-2.122887524985745,3.7330663172258723e-47
ATE,rs1421085,CC,TT,Impedance of arm (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-4.1193112035716135,-4.1365940422404615,0.1734572833901886,1.274006860273616e-125,-4.47656498268732,-3.796623101793603,-4.13656160742094,0.17345728676375366,1.2797177000696809e-125,-4.476532554479881,-3.7965906603619977,,0.17502735555171967,1.281855102335078e-121,-4.479641355431119,-3.7935467290498037,1.281855102335078e-121
ATE,rs1421085,TC,TT,Impedance of arm (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-1.621331306325772,-1.650608775847616,0.12520608435833194,1.1160681545761321e-39,-1.8960088502798906,-1.4052087014153414,-1.6505766454939383,0.1252060880123687,1.1198760270060875e-39,-1.8959767270880126,-1.4051765638998641,,0.12602855265140533,7.960957692884422e-38,-1.8976202000680809,-1.4035973516271512,7.960957692884422e-38
ATE,rs1421085,CC,TC,Impedance of arm (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-2.3342256156550216,-2.356589035146193,0.16172415024327358,4.3630080992560675e-48,-2.6735633955423994,-2.039614674749987,-2.356567706475984,0.16172416705900067,4.3715328984578584e-48,-2.673542099830498,-2.03959331312147,,0.16265779733657837,3.776622678770571e-46,-2.6753924597305025,-2.0377856105618837,3.776622678770571e-46
ATE,rs1421085,CC,TT,Impedance of arm (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-3.955556921980793,-4.0072408628997,0.16900892347870794,3.370793729781526e-124,-4.338493154782698,-3.675988571016701,-4.007144351969923,0.16900895374397737,3.417110874574681e-124,-4.338396703171918,-3.6758920007679268,,0.170599564909935,3.7900168907707315e-120,-4.3416098659013755,-3.6728718598980232,3.7900168907707315e-120
ATE,rs1421085,TC,TT,Impedance of leg (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-1.628585620927276,-1.642310632599727,0.10533547898105762,8.62998853680266e-55,-1.8487649316066634,-1.4358563335927905,-1.64229561365608,0.10533547946696563,8.649272308503738e-55,-1.8487499136153813,-1.4358413136967787,,0.10607501119375229,1.361873621378795e-52,-1.850213834199165,-1.434407431000289,1.361873621378795e-52
ATE,rs1421085,CC,TC,Impedance of leg (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-2.7290161497749192,-2.7387778720811986,0.13823467761535024,2.5294069964895584e-87,-3.0097135885330046,-2.4678421556293926,-2.7387684961819487,0.13823468058291546,2.53283534087379e-87,-3.009704218450091,-2.4678327739138064,,0.13889075815677643,7.42878964485465e-85,-3.0109987558539437,-2.4665569883084535,7.42878964485465e-85
ATE,rs1421085,CC,TT,Impedance of leg (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-4.357601770702195,-4.381108052119067,0.14369712608599755,5.9799358556917206e-204,-4.662749999565197,-4.099466104672937,-4.381064109838029,0.14369713010687452,6.036050526331798e-204,-4.662706065164954,-4.099422154511103,,0.14499035477638245,2.7686282663758983e-198,-4.665283925586461,-4.096932178651672,2.7686282663758983e-198
ATE,rs1421085,TC,TT,Impedance of leg (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-1.4976730199848156,-1.5170973450307639,0.1056078552489284,8.739006621598864e-47,-1.7240854931385317,-1.310109196922996,-1.5170761332872003,0.10560785613068555,8.764382813868803e-47,-1.7240642831231847,-1.3100879834512158,,0.10640489310026169,1.00429576354292e-44,-1.7256471032861116,-1.3085475867754162,1.00429576354292e-44
ATE,rs1421085,CC,TC,Impedance of leg (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-2.77775751501302,-2.7905436432184683,0.13795872091660735,6.169840826852063e-91,-3.060938493019517,-2.5201487934174196,-2.7905313107851875,0.13795872622458155,6.181121498159082e-91,-3.0609261709897027,-2.5201364505806723,,0.13865478336811066,2.2951146551483743e-88,-3.062302024904169,-2.5187852615327677,2.2951146551483743e-88
ATE,rs1421085,CC,TT,Impedance of leg (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-4.275430534997836,-4.3076679331888075,0.1435616396732946,1.2962521645037036e-197,-4.589044331424027,-4.026291534953588,-4.307607444072389,0.14356164729411133,1.3127923005494019e-197,-4.588983857244174,-4.026231030900603,,0.14490801095962524,5.296353837917361e-192,-4.591682415741009,-4.023653450636606,5.296353837917361e-192
ATE,rs1421085,TC,TT,Impedance of whole body,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-3.532688368871542,-3.547407055774821,0.21795542078970806,1.5235269966264182e-59,-3.9745929769308885,-3.1202211346187534,-3.547390925783847,0.2179554214422666,1.525370214703569e-59,-3.974576848218909,-3.1202050033487847,,0.2195950448513031,3.696592035176222e-57,-3.9778054348668337,-3.1170086766828082,3.696592035176222e-57
ATE,rs1421085,CC,TC,Impedance of whole body,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-5.31677356763541,-5.331072680594818,0.284487524686587,2.539622023416291e-78,-5.888659479080115,-4.7734858821095205,-5.331058983441392,0.2844875271741972,2.541926910517503e-78,-5.8886457868023285,-4.773472180080455,,0.2861161530017853,7.753617464037928e-76,-5.891850035873469,-4.770295325316166,7.753617464037928e-76
ATE,rs1421085,CC,TT,Impedance of whole body,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-8.849461936506952,-8.87850399297555,0.29615979973744566,2.906142049173095e-197,-9.458968091559747,-8.298039894391351,-8.87844990922524,0.29615980321427304,2.9221123898670037e-197,-9.458914014623913,-8.297985803826569,,0.29909905791282654,1.770711796776106e-191,-9.46472737429455,-8.292280611656548,1.770711796776106e-191
ATE,rs1421085,CC,TT,"J96 Respiratory failure, not elsewhere classified",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0007164144794162216,0.0015771869580365153,0.0005281523208659587,0.002824503824218569,0.0005420247019920286,0.002612349214081002,0.0015766944632833887,0.000528157841103281,0.0028334180530739713,0.0005415213877440429,0.002611867538822734,,0.0005293029244057834,0.027019534655130146,0.0005397722892894511,0.0026146016267835793,0.027019534655130146
ATE,rs1421085,CC,TT,Arm predicted mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.05185325447688355,0.051531880792216773,0.0018540884328973194,7.209498775110341e-170,0.04789792448737793,0.055165837097055616,0.05153248385095913,0.0018540884916226168,7.144819220661725e-170,0.04789852743102051,0.055166440270897746,,0.0018746330169960856,2.48551759776845e-164,0.047857667594674774,0.05520609398975877,2.48551759776845e-164
ATE,rs1421085,TC,TT,Basal metabolic rate,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,42.78474967816135,44.11431522697411,2.7130942485842855,1.9799608260805921e-59,38.79673394670481,49.4318965072434,44.11286624157524,2.7130946290686375,1.997358357236713e-59,38.795284215568316,49.430448267582165,,2.733468532562256,4.698688554390554e-57,38.75681535027852,49.47181510366969,4.698688554390554e-57
ATE,rs1421085,CC,TC,Basal metabolic rate,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,71.41981022067789,71.85410655911852,3.6701762578825976,2.593274293955598e-85,64.6606739777074,79.04753914052964,71.85368508690584,3.670176488038427,2.5991839684399433e-85,64.66025205439638,79.0471181194153,,3.690520763397217,9.292125566418964e-83,64.6208187786627,79.08739433957435,9.292125566418964e-83
ATE,rs1421085,CC,TT,Basal metabolic rate,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,114.20455989883924,115.96986376041826,3.7933671222613903,4.718798950639414e-205,108.53498087382049,123.40474664701604,115.96655132848115,3.7933676307331106,4.84694249609022e-205,108.53166744529443,123.40143521166786,,3.8379762172698975,2.7686282663758983e-198,108.44756860104798,123.49215891978855,2.7686282663758983e-198
ATE,rs1421085,TC,TT,Beef intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.006828525595002402,-0.008707483975996124,0.002677382630111568,0.0011450862397464707,-0.013955071385056472,-0.0034598965669357766,-0.008705441097236548,0.0026773830353410306,0.0011481661349080853,-0.013953029300534152,-0.0034578528939389454,,0.002688691485673189,0.01219348750817746,-0.013977222453455077,-0.003437745498537173,0.01219348750817746
ATE,rs1421085,CC,TC,Beef intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.015204420589871785,-0.015954946700592137,0.0034458831435185914,3.655057970792139e-6,-0.022708771422413072,-0.009201121978771204,-0.01595421902845646,0.003445884445057729,3.6588181599919115e-6,-0.022708046301253976,-0.009200391755658947,,0.0034523180220276117,5.319363003879658e-5,-0.022721365686944828,-0.009188527714239449,5.319363003879658e-5
ATE,rs1421085,CC,TT,Beef intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.022032946184874187,-0.02466469754280655,0.0036016555342639656,7.490191674522272e-12,-0.031723831347894596,-0.017605563737718502,-0.024659660125692966,0.0036016587535118143,7.564071578029625e-12,-0.031718800240407546,-0.01760052001097839,,0.003618422895669937,1.7772379062404797e-10,-0.03175667609915477,-0.017572718986458326,1.7772379062404797e-10
ATE,rs1421085,TC,TT,Body fat percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.22940772462844858,0.24842834374434072,0.020585914093107057,1.5797538022701834e-33,0.20808058522762227,0.2887761022610592,0.24840761571254263,0.020585922687558364,1.599289173201774e-33,0.20805984035096392,0.28875539107412135,,0.020743295550346375,1.0577186491084068e-31,0.2077722315449918,0.28908445594368964,1.0577186491084068e-31
ATE,rs1421085,CC,TT,K26 Duodenal ulcer,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0011281319900086364,0.0014191708077615362,0.00046376899249479233,0.002212896966922979,0.000510197889177642,0.0023281437263454304,0.0014189134096903732,0.0004637706760271551,0.002217083483930532,0.0005099371914349828,0.0023278896279457636,,0.0004636348458006978,0.02126848966302478,0.0005104632080143854,0.002327878407508687,0.02126848966302478
ATE,rs1421085,TC,TT,K30 Dyspepsia,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0011262008938007653,-0.001771746326359351,0.0005999232813850056,0.0031442423967296784,-0.0029475774509748645,-0.0005959152017438376,-0.001771240241989513,0.0005999239796474683,0.0031528811441829062,-0.002947072735177913,-0.0005954077488011127,,0.00060130818746984,0.029269603810561023,-0.0029502887174092988,-0.0005932039353094033,0.029269603810561023
ATE,rs1421085,CC,TT,K42 Umbilical hernia,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0016962098154225537,0.0017984502366152528,0.000516770395928404,0.0005011370909495931,0.0007855962023299173,0.002811304270900588,0.0017984965870122755,0.0005167708458389289,0.0005009750095088296,0.0007856416709161906,0.0028113515031083607,,0.000516956381034106,0.005549857615386793,0.0007852343482102381,0.0028116661250202676,0.005549857615386793
ATE,rs1421085,CC,TT,K57 Diverticular disease of intestine,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0035440049563801312,0.004569732362584899,0.001432240257696518,0.0014197811635345906,0.0017625856403590237,0.007376879084810774,0.004568808721925177,0.0014322408737010611,0.0014229598548987712,0.0017616607923494013,0.007375956651500953,,0.001436192891560495,0.014533464795153075,0.0017548460202738841,0.007384618704895913,0.014533464795153075
ATE,rs1421085,CC,TT,K66 Other disorders of peritoneum,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0011045672673682123,0.0016780099208632078,0.0005563998911936773,0.002562872078886328,0.0005874832983793707,0.0027685365433470447,0.0016769801653399542,0.0005564044774290435,0.002578768951375584,0.0005864445539762787,0.0027675157767036297,,0.0005565264727920294,0.024454153594200907,0.0005872380777477179,0.0027687817639786977,0.024454153594200907
ATE,rs1421085,CC,TT,K75 Other inflammatory liver diseases,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,9.552284473365658e-6,0.0007877376548297275,0.000264834241065757,0.002935243178005844,0.00026867071215309977,0.0013068045975063551,0.0007863357679604474,0.0002648399057955023,0.0029869026066264414,0.00026725772258826897,0.0013054138133326257,,0.00026483405963517725,0.027267757427075746,0.00026867243606524627,0.0013068028735942088,0.027267757427075746
ATE,rs1421085,CC,TC,L00-L08 Infections of the skin and subcutaneous tissue,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0031595097915119975,0.0031702537385184114,0.0008570952666452699,0.00021661680108578296,0.001490373456233821,0.0048501340208030016,0.003170260193470904,0.0008570952975456657,0.00021661048855858042,0.001490379850622491,0.004850140536319317,,0.0008572670049034059,0.0025277053643385067,0.0014900412837732108,0.004850466193263612,0.0025277053643385067
ATE,rs1421085,CC,TT,L00-L08 Infections of the skin and subcutaneous tissue,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0035404330763747784,0.004090353966718742,0.0008889936042314072,4.203652044720952e-6,0.0023479539267900022,0.005832754006647482,0.004089883408302922,0.0008889945827854196,4.214450810590566e-6,0.002347481450438505,0.005832285366167339,,0.0008891531033441424,5.821004385632074e-5,0.0023476459074221988,0.005833062026015285,5.821004385632074e-5
ATE,rs1421085,CC,TT,"L02 Cutaneous abscess, furuncle and carbuncle",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,3.882463115762433e-5,0.0012343090009217458,0.0004049187036912926,0.002301619919515009,0.0004406808329333172,0.0020279371689101745,0.0012321545408827872,0.0004049245352397915,0.002343048183432506,0.00043851494323919723,0.002025794138526377,,0.0004047850670758635,0.022020410095530314,0.0004409448479734219,0.0020276731538700697,0.022020410095530314
ATE,rs1421085,CC,TC,L03 Cellulitis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0030380676497275233,0.0031051550050882064,0.0007316210139720249,2.1940544999206016e-5,0.0016712003873160252,0.004539109622860388,0.003105171455312075,0.0007316217746737525,2.1938777157750055e-5,0.0016712153465879744,0.004539127564036175,,0.000731836655177176,0.0002920901971668816,0.0016707815183746803,0.004539528491801732,0.0002920901971668816
ATE,rs1421085,CC,TT,L03 Cellulitis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0030752667579548587,0.0035807850883159175,0.0007589797455979266,2.3836995220887414e-6,0.0020932082005403604,0.0050683619760914745,0.0035803053852829893,0.0007589844410933085,2.391456552753632e-6,0.002092719294481334,0.0050678914760846445,,0.0007593917543999851,3.3901900783628406e-5,0.002092404599535258,0.005069165577096577,3.3901900783628406e-5
ATE,rs1421085,CC,TC,L85 Other epidermal thickening,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0001628095786961199,-0.0008295916129661885,0.00021004760983041944,7.831292823800075e-5,-0.001241278448522085,-0.0004179047774102919,-0.0008294687820842123,0.00021005127051279646,7.852702421497984e-5,-0.0012411627924646402,-0.0004177747717037843,,0.0002100240089930594,0.000994872333454978,-0.001241231106481302,-0.0004179521194510749,0.000994872333454978
ATE,rs1421085,CC,TT,L85 Other epidermal thickening,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00013708817356105303,-0.0007269128251648302,0.00021994727704052175,0.0009500358806903037,-0.001158002703059908,-0.00029582294726975217,-0.0007261435027726264,0.00021995094297459772,0.0009621491796317232,-0.0011572405657854037,-0.0002950464397598491,,0.00021982226462569088,0.009927320926251456,-0.0011577565468312181,-0.0002960691034984421,0.009927320926251456
ATE,rs1421085,CC,TT,"L97 Ulcer of lower limb, not elsewhere classified",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0007259394328476302,0.0010942751285167402,0.00034825299590056017,0.0016770304697523392,0.0004117099997304045,0.001776840257303076,0.00109438866685798,0.0003482567574632419,0.001675358240239675,0.00041181616552482775,0.0017769611681911323,,0.00034811609657481313,0.016512264404929183,0.000411980116791438,0.0017765701402420425,0.016512264404929183
ATE,rs1421085,TC,TT,Leg fat mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.07447228285845496,0.0774103605324136,0.004910433182137962,5.654866329338624e-56,0.0677860625232808,0.08703465854154639,0.07740713303237101,0.004910434364002013,5.714309584250343e-56,0.06778283270682103,0.08703143335792099,,0.0049484590999782085,1.148706234497336e-53,0.0677115589174868,0.0871091621473404,1.148706234497336e-53
ATE,rs1421085,CC,TC,Leg fat mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.131684694204631,0.13454528045622016,0.006818359957255693,1.2269839561444124e-86,0.12118150464905289,0.14790905626338743,0.13454255257535316,0.006818365079288512,1.2370877371511167e-86,0.12117876672915909,0.14790633842154724,,0.00685280654579401,3.914216374137266e-84,0.12111402643344354,0.14797653447899678,3.914216374137266e-84
ATE,rs1421085,CC,TT,Leg fat mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.20615697706308592,0.21196055669374253,0.00701440573966153,2.1895052774651847e-200,0.19821253718274667,0.2257085762047384,0.2119496856077241,0.007014414199785308,2.2969070384714957e-200,0.19820164951514585,0.22569772170030233,,0.0070811109617352486,1.288934291025871e-194,0.19808183423820963,0.22583927914927543,1.288934291025871e-194
ATE,rs1421085,TC,TT,Leg fat mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.07607374084679473,0.07982381739742696,0.00502918399434159,1.0240871902709844e-56,0.06996677145012245,0.08968086334473147,0.07981970050530063,0.005029185727583323,1.0376154674189243e-56,0.06996265116089564,0.08967674984970561,,0.005067142192274332,2.088609188233688e-54,0.06989240119602591,0.089755233598828,2.088609188233688e-54
ATE,rs1421085,CC,TC,Leg fat mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.13511755990310148,0.13722183508486077,0.0069931632302282,1.0835222884295031e-85,0.12351545024093459,0.15092821992878697,0.1372198272630276,0.006993166499878695,1.0898509406966744e-85,0.123513436010687,0.1509262185153682,,0.007029247935861349,3.456765530989761e-83,0.12344476229216998,0.15099890787755155,3.456765530989761e-83
ATE,rs1421085,CC,TT,Leg fat mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.21119130074989623,0.21705047353304893,0.007193405543260079,8.346256102384512e-200,0.20295161991439298,0.2311493271517049,0.21703952776832822,0.007193412493894824,8.745696033533708e-200,0.20294066052664195,0.23113839501001449,,0.007261382881551981,4.23116859475909e-194,0.20281842460725136,0.2312825224588465,4.23116859475909e-194
ATE,rs1421085,TC,TT,Leg fat percentage (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.1953336442108123,0.21018790753337724,0.017051662263327758,6.604072020029226e-35,0.17676717394771221,0.24360864111904226,0.21017160529870732,0.017051669139237623,6.683253841453429e-35,0.17675085823647047,0.24359235236094418,,0.017177246510982513,4.4863504650290395e-33,0.17652112301828515,0.24385469204846932,4.4863504650290395e-33
ATE,rs1421085,CC,TC,Leg fat percentage (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.3489201719725191,0.356478335381279,0.02265555810235779,9.052113569322461e-56,0.3120741383076684,0.4008825324548896,0.3564711122703242,0.02265557193365042,9.099175538744094e-56,0.31206688808780547,0.4008753364528429,,0.02279232069849968,1.1888860054471035e-53,0.3118062076881327,0.40115046307442526,1.1888860054471035e-53
ATE,rs1421085,CC,TT,Leg fat percentage (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.5442538161833316,0.5666848142277447,0.023505555140181652,2.453389477625578e-128,0.5206146491029835,0.612754979352506,0.5666427175690316,0.023505584462714498,2.56354007007054e-128,0.5205724949730078,0.6127129401650554,,0.02375105209648609,6.2189315066175415e-124,0.5201336075236974,0.6132360209317921,6.2189315066175415e-124
ATE,rs1421085,TC,TT,Leg fat percentage (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.21000874119983945,0.22735502620001535,0.017925234703299594,7.404890595580027e-37,0.192222117506088,0.26248793489394273,0.2273360408387956,0.017925243399186074,7.506204285003419e-37,0.1922031151011982,0.262468966576393,,0.01805102452635765,5.123219240230519e-35,0.19197566824430512,0.2627343841557256,5.123219240230519e-35
ATE,rs1421085,CC,TC,Leg fat percentage (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.35297145845442235,0.35967796500300114,0.023845934143378815,2.143468501528623e-51,0.31294066750884236,0.4064152624971599,0.35967153934172746,0.02384594541372642,2.1524642079746296e-51,0.312934219758034,0.40640885892542095,,0.023993462324142456,2.3177802405331196e-49,0.31265164298326314,0.40670428702273914,2.3177802405331196e-49
ATE,rs1421085,CC,TT,Leg fat percentage (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.5629801996542618,0.5870528020112391,0.02474808568750335,2.6021171659101463e-124,0.5385473152379754,0.6355582887845028,0.587007580180523,0.02474811314531078,2.7191416329600635e-124,0.5385020395908013,0.6355131207702447,,0.025000223889946938,4.359786636696621e-120,0.5380532635815052,0.636052340440973,4.359786636696621e-120
ATE,rs1421085,TC,TT,Leg fat-free mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.06813337611907205,0.06697167860216136,0.0039053437976574426,6.741807875640188e-66,0.05931732487269033,0.07462603233163238,0.06697295464366286,0.003905343900431162,6.704087044974876e-66,0.059318600712758504,0.07462730857456722,,0.003935384564101696,2.2155468953922844e-63,0.059258466591207155,0.07468489061311555,2.2155468953922844e-63
ATE,rs1421085,CC,TC,Leg fat-free mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.10890402233609285,0.10924967123181695,0.00532028653526981,1.1680147238712274e-93,0.0988220732550334,0.1196772692086005,0.10924934185006095,0.005320286490658461,1.1694985451491042e-93,0.09882174396071428,0.11967693973940763,,0.005344557110220194,4.47147820643169e-91,0.09877453178246788,0.11972481068116601,4.47147820643169e-91
ATE,rs1421085,CC,TT,Leg fat-free mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.17703739845516492,0.17622077813109155,0.005490044622181932,8.403804702045317e-226,0.16546045952509142,0.18698109673709168,0.17622229649372373,0.005490044632071866,8.329643936256501e-226,0.16546197786833963,0.18698261511910783,,0.005547645967453718,1.515440259254909e-218,0.16534759183590336,0.18709396442627974,1.515440259254909e-218
ATE,rs1421085,TC,TT,Leg fat-free mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.06409347295054528,0.06276065054276027,0.003899721836381138,2.9358752893515258e-58,0.05511731568591981,0.07040398539960073,0.06276211820787929,0.003899721952948213,2.9181117816661108e-58,0.055118783122570944,0.07040545329318763,,0.00393006531521678,6.778925250932807e-56,0.05505786406804531,0.07046343701747522,6.778925250932807e-56
ATE,rs1421085,CC,TC,Leg fat-free mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.1066096527024036,0.1077282011352823,0.005294933691176504,5.595473401471339e-92,0.09735029395511671,0.11810610831544788,0.10772714024099182,0.0052949339352973005,5.6184708236719015e-92,0.09734923258235699,0.11810504789962666,,0.0053198495879769325,1.9394945600272768e-89,0.09730148753967724,0.11815491473088735,1.9394945600272768e-89
ATE,rs1421085,CC,TT,Leg fat-free mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.1707031256529489,0.1704888583993725,0.005469373729841477,4.3714007190783406e-213,0.1597690541086187,0.1812086626901263,0.17048925844887114,0.0054693736603599295,4.3614026802850866e-213,0.159769454294299,0.18120906260344327,,0.0055296048521995544,3.21253363668346e-206,0.15965103204032344,0.18132668475842156,3.21253363668346e-206
ATE,rs1421085,TC,TT,Leg predicted mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.06404971785527935,0.06278359186970961,0.0036622087883230983,7.358039021416683e-66,0.05560577528035976,0.06996140845905946,0.06278498031664002,0.0036622089213129787,7.310317683781531e-66,0.0556071634666341,0.06996279716664595,,0.003690499346703291,2.3998170702871642e-63,0.055550346065202545,0.07001683767421667,2.3998170702871642e-63
ATE,rs1421085,CC,TC,Leg predicted mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.10155792029090745,0.10230987595993606,0.004988474769555189,1.96438901311847e-93,0.09253261883832287,0.11208713308154925,0.10230915798055484,0.004988474822710638,1.970213310381127e-93,0.09253190075475862,0.11208641520635107,,0.005010971333831549,7.134914865506769e-91,0.09248855261806357,0.11213119930180854,7.134914865506769e-91
ATE,rs1421085,CC,TT,Leg predicted mass (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.16560763814618681,0.16509317723872982,0.005148033841183681,2.1331022508463945e-225,0.1550031892441615,0.17518316523329813,0.16509413829719494,0.005148033745989612,2.120346182292896e-225,0.15500415048920407,0.1751841261051858,,0.005201928783208132,2.771738052928204e-218,0.1548975841734996,0.17528877030396003,2.771738052928204e-218
ATE,rs1421085,TC,TT,Leg predicted mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.06094887008253664,0.0589626474789064,0.0036570405018527636,1.824732113069039e-58,0.05179496057361935,0.06613033438419345,0.058964836488979676,0.0036570408778227137,1.8071982484901603e-58,0.05179714884680309,0.06613252413115626,,0.0036856106016784906,4.338201260918718e-56,0.051738983438577545,0.06618631151923525,4.338201260918718e-56
ATE,rs1421085,CC,TC,Leg predicted mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.1002513252465038,0.1011222513050003,0.004965575974739973,3.7883493087689944e-92,0.09138987511903247,0.11085462749096812,0.10112142719851835,0.0049655758796384696,3.8011635412056156e-92,0.09138905119894654,0.11085380319809017,,0.004988718777894974,1.3249128635521372e-89,0.09134454217132745,0.11089996043867315,1.3249128635521372e-89
ATE,rs1421085,CC,TT,Leg predicted mass (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.16120019532904045,0.16008417898407903,0.0051294783411282565,1.3753829235591846e-213,0.15003055920107922,0.17013779876707885,0.16008626368749804,0.005129478228411312,1.3580384876374181e-213,0.15003264412541994,0.17013988324957613,,0.0051855784840881824,1.1230969192860365e-206,0.14992063191626037,0.1702477260518977,1.1230969192860365e-206
ATE,rs1421085,CC,TC,M15-M19 Arthrosis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.005687431416544832,0.006100453987693957,0.0015976016870314907,0.0001342791439906255,0.002969203965169276,0.009231704010218637,0.006100107543652926,0.0015976021367098581,0.00013439778963277762,0.002968856639772517,0.009231358447533335,,0.00159942964091897,0.0016747642634026992,0.0029656294956869386,0.009235278479700975,0.0016747642634026992
ATE,rs1421085,CC,TT,M15-M19 Arthrosis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0067002092395225385,0.008086024129218765,0.0016630111995353809,1.1608027245497603e-6,0.004826573479989878,0.011345474778447651,0.008084279099262393,0.001663011483078849,1.1669783167323465e-6,0.004824827894297055,0.011343730304227731,,0.00166839559096843,1.797457972473142e-5,0.004816028858955216,0.011356019399482314,1.797457972473142e-5
ATE,rs1421085,CC,TT,M16 Coxarthrosis [arthrosis of hip],PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0031867369704979545,0.0035446478839868977,0.000951813837527306,0.00019603830344263782,0.0016791221247255197,0.005410173643248276,0.003544229271206771,0.0009518234511782586,0.00019640955358455733,0.0016786846694860952,0.005409773872927447,,0.000952672678977251,0.002359099076099776,0.0016774437441361937,0.005411852023837602,0.002359099076099776
ATE,rs1421085,CC,TC,M17 Gonarthrosis [arthrosis of knee],PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0024489939781865895,0.003772253850794977,0.001136032638438743,0.0008984707248186832,0.0015456649246717601,0.005998842776918194,0.0037771559026935054,0.0011361656374888089,0.0008859164612337583,0.0015503063025350174,0.006004005502851993,,0.0011374464957043529,0.009636392420551925,0.0015428996848731481,0.006001608016716806,0.009636392420551925
ATE,rs1421085,CC,TT,M17 Gonarthrosis [arthrosis of knee],PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.001988081920612488,0.005242904357731603,0.0011788835284781904,8.695761786101038e-6,0.002932329009028589,0.007553479706434616,0.005237824493577203,0.0011789789546816337,8.88665805300097e-6,0.0029270621124592227,0.007548586874695183,,0.0011815958423539996,0.00012355221366340197,0.002927019062435492,0.007558789653027713,0.00012355221366340197
ATE,rs1421085,CC,TT,M72 Fibroblastic disorders,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.001777447823927704,-0.0019040404355586777,0.0005084272306586728,0.00018044341441350253,-0.002900542123291779,-0.0009075387478255765,-0.0019039528455853632,0.000508426864515376,0.00018056532966227707,-0.002900453815688898,-0.0009074518754818286,,0.0005104685551486909,0.0022978872208228476,-0.002904540418890312,-0.0009035404522270433,0.0022978872208228476
ATE,rs1421085,CC,TC,Mean corpuscular haemoglobin,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0287954490366502,-0.029264576915131804,0.007846802766205913,0.00019189105036868402,-0.044644069522535273,-0.013885084307728335,-0.029263869738542617,0.007846802956899029,0.0001919597575687365,-0.044643362719698744,-0.013884376757386489,,0.00788638275116682,0.0024289244497661716,-0.04472160307571671,-0.0138075507545469,0.0024289244497661716
ATE,rs1421085,CC,TT,Mean corpuscular haemoglobin,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.03955463622967889,-0.041665688198717056,0.008176575275142508,3.4752611252276684e-7,-0.057691524803086765,-0.025639851594347347,-0.0416608332018922,0.008176575672872822,3.4861751041933454e-7,-0.05768667058580111,-0.025634995817983283,,0.008248950354754925,6.448795275860787e-6,-0.057833333804295645,-0.02549804259313847,6.448795275860787e-6
ATE,rs1421085,CC,TC,Mean corpuscular volume,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.06921563942421732,-0.07021517421393049,0.018760965489336832,0.0001821340037993019,-0.1069860908083468,-0.03344425761951418,-0.07021365610086909,0.01876096549970341,0.00018219268243092895,-0.10698457271560358,-0.033442739486134604,,0.018848171457648277,0.0023288276524996757,-0.107156911445357,-0.033273436982503984,0.0023288276524996757
ATE,rs1421085,CC,TT,Mean corpuscular volume,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.09908900554271101,-0.09969199601551054,0.019582988629097728,3.5680462224261623e-7,-0.1380740527363776,-0.06130993929464349,-0.09969060143171517,0.019582988614691137,3.5693864964571623e-7,-0.13807265812434574,-0.06130854473908459,,0.019772883504629135,6.723049907802063e-6,-0.13844613555508983,-0.060937856475931244,6.723049907802063e-6
ATE,rs1421085,CC,TT,Mean sphered cell volume,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0634203339184888,-0.07115393471289858,0.023598859975224068,0.0025687292417288336,-0.11740697811735482,-0.024900891308442336,-0.07113699888117034,0.023598863518336868,0.002574817750335164,-0.11739004923001925,-0.024883948532321433,,0.023803366348147392,0.02651722907930865,-0.11780767546608026,-0.024500193959716893,0.02651722907930865
ATE,rs1421085,CC,TT,Monocyte count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0030841145954945744,0.0033804731743297175,0.0009323766272674304,0.0002882654754988334,0.0015530435901772812,0.005207902758482154,0.0033798262639021886,0.0009323769076168203,0.00028904168733342653,0.0015523961302735493,0.005207256397530828,,0.0009377594105899334,0.0035625839944492203,0.0015424985034099357,0.005218447845249499,0.0035625839944492203
ATE,rs1421085,CC,TT,N17 Acute renal failure,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0024624263812400194,0.0027551984063075557,0.000844452629586114,0.0011036303230749275,0.0011000973026490282,0.004410299509966083,0.002754986190282888,0.0008444646456827655,0.001104790193831738,0.001099861535445606,0.00441011084512017,,0.0008470776374451816,0.011658377722482214,0.0010949567448057193,0.004415440067809392,0.011658377722482214
ATE,rs1421085,CC,TT,N17-N19 Renal failure,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.004253184172794685,0.003731536300571737,0.0010640073153418011,0.0004531321300674201,0.0016461147858254466,0.005816957815318028,0.003731538110696532,0.0010640108296968392,0.00045314895848247075,0.001646109707922781,0.0058169665134702835,,0.001068099052645266,0.005303785058768771,0.0016381006254656606,0.005824971975677813,0.005303785058768771
ATE,rs1421085,CC,TT,N18 Chronic renal failure,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0015358410520369668,0.002415535841254588,0.0008137191406130185,0.0029925989352434703,0.000820671427892802,0.004010400254616374,0.0024151328376862853,0.0008137580018938505,0.0029988074466997605,0.0008201922574128915,0.004010073417959679,,0.0008156670955941081,0.028268172293745147,0.0008168577105157439,0.004014213971993432,0.028268172293745147
ATE,rs1421085,CC,TC,Body fat percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.4434183710175347,0.4484172282051787,0.02720675030055243,5.1640076506739474e-61,0.39509283434117687,0.5017416220691806,0.44841243593093333,0.027206758175344837,5.179475610092786e-61,0.3950880266325806,0.5017368452292861,,0.02737244963645935,9.105243147097344e-59,0.3947682127490818,0.5020662436612756,9.105243147097344e-59
ATE,rs1421085,CC,TT,Body fat percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.6728260956459833,0.6968662807938939,0.028264795805375317,4.0020622175653377e-134,0.6414681502799083,0.7522644113078795,0.6968200516434762,0.02826482087060843,4.169033648482784e-134,0.6414218720024045,0.7522182312845478,,0.028562728315591812,1.541883764318237e-129,0.6408843619951314,0.7528481995926564,1.541883764318237e-129
ATE,rs1421085,TC,TT,Body mass index (BMI),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.27256965482614326,0.28125149506791386,0.015179939602913372,1.3136289721835887e-76,0.2514992814719214,0.3110037086639063,0.2812428636960636,0.015179942386904734,1.3276547467314656e-76,0.25149064464353393,0.3109950827485933,,0.015303024090826511,8.13324981487996e-74,0.25125811899534506,0.31124487114048266,8.13324981487996e-74
ATE,rs1421085,CC,TC,Body mass index (BMI),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.47021535015535154,0.4726729288625454,0.02088160712354689,2.2207803708247559e-113,0.43174562271910544,0.5136002350059854,0.4726700547010425,0.020881609413455147,2.227841234187866e-113,0.43174274406945296,0.513597365332632,,0.020995551720261574,2.0978041428051305e-110,0.43152240365528466,0.5138234540698061,2.0978041428051305e-110
ATE,rs1421085,CC,TT,Body mass index (BMI),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.7427850049814947,0.7539350129922823,0.02151419795796017,1.1121074240420087e-268,0.7117678483173421,0.7961021776672225,0.7539129183971064,0.021514205073462404,1.1532493803318958e-268,0.7117457397760012,0.7960800970182116,,0.021736523136496544,3.037587879932997e-260,0.7113322104956273,0.7965378154889372,3.037587879932997e-260
ATE,rs1421085,TC,TT,C50 Malignant neoplasm of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.001436552270061915,-0.001535474165087078,0.0005481837899658523,0.0050943374590250775,-0.0026098974826210468,-0.00046105084755310903,-0.0015355629912556488,0.0005481849997801671,0.005091877651164934,-0.0026099886799883535,-0.0004611373025229441,,0.0005490194889716804,0.04504871618716595,-0.002611532590282159,-0.00045941573989199697,0.04504871618716595
ATE,rs1421085,CC,TC,C50 Malignant neoplasm of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.007318802602290786,-0.002209526661286906,0.0006784579723107219,0.0011272800552464598,-0.0035392833574177125,-0.0008797699651561001,-0.0022387030956213146,0.0006787144704173962,0.0009722893267913034,-0.0035689625201285498,-0.0009084436711140796,,0.0006786074955016375,0.011571721857228332,-0.003539572912109045,-0.0008794804104647676,0.011571721857228332
ATE,rs1421085,CC,TT,C50 Malignant neoplasm of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0087553548723527,-0.00376125189286058,0.0007161929167850086,1.507440348162712e-7,-0.005164967916084128,-0.0023575358696370317,-0.003774266086876965,0.0007163574200485666,1.3746157960034532e-7,-0.005178304531422363,-0.0023702276423315676,,0.0007168394513428211,2.312997695730767e-6,-0.005166231400189965,-0.0023562723855311955,2.312997695730767e-6
ATE,rs1421085,TC,TT,C50-C50 Malignant neoplasm of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.001436552270061915,-0.001535474165087078,0.0005481837899658523,0.0050943374590250775,-0.0026098974826210468,-0.00046105084755310903,-0.0015355629912556488,0.0005481849997801671,0.005091877651164934,-0.0026099886799883535,-0.0004611373025229441,,0.0005490194889716804,0.04504871618716595,-0.002611532590282159,-0.00045941573989199697,0.04504871618716595
ATE,rs1421085,CC,TC,C50-C50 Malignant neoplasm of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.007318802602290786,-0.002209526661286906,0.0006784579723107219,0.0011272800552464598,-0.0035392833574177125,-0.0008797699651561001,-0.0022387030956213146,0.0006787144704173962,0.0009722893267913034,-0.0035689625201285498,-0.0009084436711140796,,0.0006786074955016375,0.011571721857228332,-0.003539572912109045,-0.0008794804104647676,0.011571721857228332
ATE,rs1421085,CC,TT,C50-C50 Malignant neoplasm of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0087553548723527,-0.00376125189286058,0.0007161929167850086,1.507440348162712e-7,-0.005164967916084128,-0.0023575358696370317,-0.003774266086876965,0.0007163574200485666,1.3746157960034532e-7,-0.005178304531422363,-0.0023702276423315676,,0.0007168394513428211,2.312997695730767e-6,-0.005166231400189965,-0.0023562723855311955,2.312997695730767e-6
ATE,rs1421085,TC,TT,Neutrophill count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.021339846290908928,0.02135332685696972,0.004632877598799603,4.045570190560541e-6,0.012273028899891965,0.030433624814047475,0.02135331495847532,0.004632877597726307,4.045620136428294e-6,0.012273017003501193,0.03043361291344945,,0.004651677329093218,6.029603620203516e-5,0.012236206824245524,0.030470446889693914,6.029603620203516e-5
ATE,rs1421085,CC,TC,Neutrophill count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.018000577826042273,0.0186476377535957,0.006042742535663085,0.002029112850699057,0.006804047774886709,0.030491227732304692,0.018646706399345375,0.0060427427857873885,0.002030165735889456,0.00680311593040042,0.03049029686829033,,0.006063356529921293,0.020432197434569078,0.006763677329524187,0.030531598177667214,0.020432197434569078
ATE,rs1421085,CC,TT,Neutrophill count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0393404241169512,0.040001464318579004,0.00627765466031917,1.8671207420136095e-10,0.027697453782642226,0.05230547485451578,0.04000002135782074,0.006277654835039912,1.8699237706153075e-10,0.02769601047943667,0.05230403223620481,,0.006308937445282936,3.91004157297414e-9,0.02763617414510829,0.05236675449204972,3.91004157297414e-9
ATE,rs1421085,TC,TT,Non-oily fish intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0060110872178341275,0.007085045722087752,0.0025308802701944763,0.005119358217857019,0.0021245984172292825,0.012045493026946222,0.007083868753155537,0.002530880427009187,0.005126739574582214,0.0021234211409450693,0.012044316365366004,,0.0025364356115460396,0.045360109228396936,0.002113723274352679,0.012056368169822826,0.045360109228396936
ATE,rs1421085,CC,TC,Non-oily fish intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.01857939979575238,0.019718089427366057,0.003275587651283766,1.748615659298732e-9,0.013298038614219652,0.02613814024051246,0.01971699646263926,0.003275588688772964,1.7522440854587426e-9,0.013296943616046013,0.02613704930923251,,0.00328210205771029,3.095608177552137e-8,0.013285287600669075,0.026150891254063037,3.095608177552137e-8
ATE,rs1421085,CC,TT,Non-oily fish intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.024590487013586508,0.026804840069997216,0.0034206551848685244,4.654811903136251e-15,0.020100461363323992,0.033509218776670444,0.026800865215794747,0.0034206564463630336,4.698165681801924e-15,0.020096484036631175,0.03350524639495832,,0.0034272426273673773,1.0223462838043466e-13,0.020087567954076714,0.03352211218591772,1.0223462838043466e-13
ATE,rs1421085,CC,TT,Nucleated red blood cell percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0044514272285223625,-0.0050133197634958625,0.0016821826238581814,0.002880315900909367,-0.008310346097222105,-0.0017162934297696199,-0.005012082476003963,0.001682182038023713,0.002887230076455976,-0.00830910766151262,-0.0017150572904953056,,0.001681630383245647,0.026998844526513605,-0.008309254749965625,-0.0017173847770261003,0.026998844526513605
ATE,rs1421085,CC,TC,Number of self-reported cancers,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.003750499492624173,-0.0038250761818490993,0.0012818547103348378,0.002845059769579541,-0.006337471871395284,-0.0013126804923029147,-0.003825007193564932,0.001281854792773929,0.002845562014029493,-0.006337403044689192,-0.0013126113424406717,,0.0012824436416849494,0.026983970478191024,-0.006338619531753995,-0.0013115328319442039,0.026983970478191024
ATE,rs1421085,CC,TT,Number of self-reported cancers,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.004691557163936159,-0.005158500453358425,0.0013424576429286591,0.00012176424275353958,-0.007789676021306588,-0.0025273248854102625,-0.005157662638662181,0.0013424580015391188,0.0001220748396721303,-0.007788838909475782,-0.0025264863678485794,,0.00134328193962574,0.0015145196312190744,-0.007791284676107988,-0.0025257162306088626,0.0015145196312190744
ATE,rs1421085,CC,TC,Number of self-reported non-cancer illnesses,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.029289505462200216,0.030180005315436152,0.007722525426354066,9.305789542666532e-5,0.015044093704583863,0.04531591692628844,0.030179181545199687,0.0077225265868700365,9.309920530557016e-5,0.015043267659771898,0.04531509543062748,,0.007738857064396143,0.001205488360494129,0.015012124187716315,0.04534788644315599,0.001205488360494129
ATE,rs1421085,CC,TT,Number of self-reported non-cancer illnesses,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.03730897291934839,0.04159435357666924,0.008039137347304347,2.2925269031470697e-7,0.02583789236761277,0.05735081478572571,0.041586664516830386,0.008039141193176285,2.304327630744148e-7,0.025830195769983556,0.057343133263677216,,0.008074707351624966,3.847508808403758e-6,0.025768217981783477,0.057420489171555004,3.847508808403758e-6
ATE,rs1421085,TC,TT,Number of treatments/medications taken,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.026013686252330435,0.029172725287181477,0.008343284520120857,0.0004713577254676302,0.012820145001749921,0.04552530557261303,0.02916919927740052,0.008343284716217631,0.0004721050453765713,0.01281661860762533,0.04552177994717571,,0.008382120169699192,0.005546837494267233,0.012744071640484265,0.04560137893387869,0.005546837494267233
ATE,rs1421085,CC,TC,Number of treatments/medications taken,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.06070225483298814,0.06187206048832079,0.010992160143321278,1.816315353845624e-8,0.040327765694047335,0.08341635528259425,0.061870978342065695,0.010992161349127467,1.8173585757985122e-8,0.040326681184449306,0.08341527549968208,,0.011034912429749966,3.295014338581001e-7,0.04024402955345744,0.08350009142318415,3.295014338581001e-7
ATE,rs1421085,CC,TT,Number of treatments/medications taken,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.08671594108531858,0.091047950342841,0.011430841668247304,1.6544583619069442e-15,0.06864385329217937,0.11345204739350262,0.09104017761946631,0.011430844638583517,1.6636074365612783e-15,0.06863607474703734,0.11344428049189528,,0.01149571593850851,4.670983378320944e-14,0.0685167611268612,0.11357913955882079,4.670983378320944e-14
ATE,rs1421085,CC,TC,O04 Medical abortion,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00034925277231002874,-0.0006928477855380047,0.00020402561221390488,0.0006841255517713113,-0.00109273169153679,-0.0002929638795392194,-0.0006888303476520291,0.00020424079456317557,0.0007445780132817086,-0.0010891360044172729,-0.00028852469088678535,,0.0002039881655946374,0.007382658023464335,-0.0010926572433758873,-0.00029303832770012205,0.007382658023464335
ATE,rs1421085,CC,TC,O34 Maternal care for known or suspected abnormality of pelvic organs,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0005008029530711983,-0.0006756634415350728,0.0002408204743304266,0.005021377069881686,-0.0011476641422057707,-0.0002036627408643749,-0.0006722206565364109,0.00024130569923165736,0.005340397428710353,-0.0011451723830449268,-0.00019926893002789509,,0.00024094666878227144,0.044357355523183664,-0.001147910234543227,-0.00020341664852691852,0.044357355523183664
ATE,rs1421085,CC,TT,O72 Postpartum haemorrhage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0006472443168588832,-0.0007598003442399362,0.00023583071215438562,0.0012739509652082428,-0.0012220212649736509,-0.00029757942350622143,-0.0007602891790626507,0.00023583232141227549,0.0012648631160971334,-0.0012225132538921859,-0.0002980651042331155,,0.00023591492208652198,0.012812087595366591,-0.001222185094945093,-0.0002974155935347793,0.012812087595366591
ATE,rs1421085,TC,TT,Oily fish intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.014843535715404223,0.016606744830989027,0.0029645800758415245,2.1235785412756813e-8,0.010796259262626635,0.02241723039935142,0.016604921158913946,0.0029645803864270025,2.131136187745411e-8,0.01079443498181359,0.0224154073360143,,0.0029743283521384,3.748627189483643e-7,0.010777168382601385,0.02243632127937667,3.748627189483643e-7
ATE,rs1421085,CC,TC,Oily fish intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.018852144702512952,0.019687850183591316,0.0038257174738223244,2.659467665016204e-7,0.012189561858906257,0.027186138508276374,0.01968694513642837,0.0038257180483140655,2.662832589924106e-7,0.012188655685757208,0.02718523458709953,,0.003837224328890443,4.262184528691034e-6,0.012167028698365154,0.027208671668817477,4.262184528691034e-6
ATE,rs1421085,CC,TT,Oily fish intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.03369568041791717,0.03629701329464898,0.003994614396100211,1.0268174494486236e-19,0.02846769220838203,0.044126334380915934,0.036291866295342284,0.003994615044309135,1.03906483459998e-19,0.028462543938605818,0.04412118865207875,,0.004015377722680569,3.2376914152527627e-18,0.028427017573870592,0.044167009015427375,3.2376914152527627e-18
ATE,rs1421085,CC,TT,Poultry intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.01399264286106105,0.015570431620587352,0.003824953230393395,4.68696970608788e-5,0.00807364125116123,0.023067221990013473,0.015567471368406386,0.0038249545685678163,4.7025951992495155e-5,0.00807067837619967,0.023064264360613103,,0.003840405261144042,0.0006434452879521093,0.008043375622706874,0.02309748761846783,0.0006434452879521093
ATE,rs1421085,CC,TT,Red blood cell (erythrocyte) count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.006525615622788967,0.006883396013358184,0.0015710029444666149,1.1787586522446788e-5,0.00380427845553139,0.009962513571184979,0.006882571887550548,0.0015710029915652899,1.1816011166219999e-5,0.0038034542374117963,0.0099616895376893,,0.0015856502577662468,0.00018884782542503663,0.003775578616059682,0.009991213410656686,0.00018884782542503663
ATE,rs1421085,TC,TT,Red blood cell (erythrocyte) distribution width,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.011510616855389491,0.011922973591946976,0.0031389515339302347,0.0001456562137270198,0.005770724918302421,0.01807522226559153,0.011922627661122986,0.0031389515780855712,0.0001457210075913832,0.005770378900935326,0.018074876421310646,,0.0031466358341276646,0.0018236976072611114,0.00575568068459359,0.018090266499300362,0.0018236976072611114
ATE,rs1421085,CC,TC,Red blood cell (erythrocyte) distribution width,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.02067597368983252,0.022044066130400868,0.004080995987484139,6.606852100310925e-8,0.0140454392386656,0.030042693022136135,0.022041988244748286,0.004080997977105611,6.625730791241657e-8,0.014043357453415993,0.03004061903608058,,0.004092641174793243,1.119857535470622e-6,0.0140226368261604,0.030065495434641334,1.119857535470622e-6
ATE,rs1421085,CC,TT,Red blood cell (erythrocyte) distribution width,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.032186590545222014,0.033968737618429355,0.004256104877733843,1.4528208390763619e-15,0.025626902675809266,0.04231057256104945,0.03396461590587113,0.00425610721395549,1.4643155519123908e-15,0.025622776384328316,0.042306455427413944,,0.004274351056665182,3.824901005876569e-14,0.02559116349008486,0.04234631174677385,3.824901005876569e-14
ATE,rs1421085,TC,TT,Reticulocyte count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0003441928008984949,0.0004970339688605705,0.00012732254369001705,9.47321213321738e-5,0.000247485679415245,0.000746582258305896,0.0004968992146654976,0.00012732262319200717,9.514839571112453e-5,0.00024735076939870444,0.0007464476599322908,,0.00012759241508319974,0.0012205421409941732,0.00024695743059701335,0.0007471105071241276,0.0012205421409941732
ATE,rs1421085,CC,TC,Reticulocyte count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0005513803692431871,0.0005956267706074524,0.00017824104615016576,0.0008327620736151022,0.00024627977449330956,0.0009449737667215953,0.0005955631024989899,0.00017824116984397256,0.000833841236395428,0.0002462158639487709,0.0009449103410492088,,0.00017826638941187412,0.008856264708889307,0.0002462310677061861,0.0009450224735087188,0.008856264708889307
ATE,rs1421085,CC,TT,Reticulocyte count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.000895573170141682,0.0010928953440760285,0.00018511930067558732,3.5562262460508618e-9,0.000730067179572983,0.001455723508579074,0.0010924623171644887,0.00018511970951809814,3.6073059855913223e-9,0.0007296333513426331,0.0014552912829863443,,0.00018553482368588448,6.291029736204539e-8,0.0007292537717737053,0.0014565369163783517,6.291029736204539e-8
ATE,rs1421085,TC,TT,Reticulocyte percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.007188906280762974,0.009456767399010588,0.0028826783789276398,0.0010361338820047933,0.003806805988925916,0.01510672880909526,0.009454762530667902,0.0028826795386050737,0.0010386962032359905,0.0038047988476509467,0.015104726213684857,,0.0028874126728624105,0.011008991834155876,0.0037975425516957205,0.015115992246325455,0.011008991834155876
ATE,rs1421085,CC,TC,Reticulocyte percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.01269776287530162,0.014465699470032357,0.004309151012311715,0.0007880777889176408,0.006019895349891337,0.022911503590173375,0.014463163496831829,0.00430915590033367,0.0007897676928046988,0.0060173497963173575,0.0229089771973463,,0.004309237468987703,0.008407496336168083,0.006019749229985905,0.022911649710078807,0.008407496336168083
ATE,rs1421085,CC,TT,Reticulocyte percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.019886669156064598,0.023926764240850242,0.004471476390231277,8.752472722328531e-8,0.015162807347292957,0.032690721134407526,0.023917926027499793,0.004471485813575563,8.849135209221971e-8,0.01515395066447607,0.032681901390523516,,0.0044773044064641,1.396408630279289e-6,0.015151408856358108,0.03270211962534238,1.396408630279289e-6
ATE,rs1421085,CC,TT,Salad / raw vegetable intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.04585495786189527,0.050452384204840627,0.014393642860015187,0.0004563331855082803,0.02224128822547942,0.07866348018420183,0.05044402259452925,0.014393644035378265,0.0004573304353926062,0.02223292431149267,0.07865512087756583,,0.014410167932510376,0.005180956828409329,0.022208974045946225,0.07869579436373503,0.005180956828409329
ATE,rs1421085,TC,TT,Sleep duration,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.01064348849666825,-0.013085449361564479,0.004067727761929097,0.0012959540786413484,-0.02105807029052178,-0.005112828432607177,-0.013082759943094671,0.0040677289047178575,0.0012989476819667601,-0.021055383111882688,-0.005110136774306653,,0.004079984966665506,0.013367178957690115,-0.02108207295369374,-0.005088825769435219,0.013367178957690115
ATE,rs1421085,CC,TC,Sleep duration,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0181057976509337,-0.01900119603801156,0.005240358341694046,0.0002879494731905365,-0.029272136729089737,-0.008730255346933384,-0.019000338779492053,0.005240359276115385,0.0002881325552506337,-0.029271281302007228,-0.008729396256976878,,0.005250018090009689,0.0033865738845095753,-0.029291042412614335,-0.008711349663408786,0.0033865738845095753
ATE,rs1421085,CC,TT,Sleep duration,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.028749286147601947,-0.032089173172006526,0.00547652476549801,4.648456728138849e-9,-0.0428229927682953,-0.021355353575717752,-0.03208309872258688,0.005476527505226974,4.67968386095306e-9,-0.0428169236886599,-0.021349273756513854,,0.005499870050698519,8.752188538015512e-8,-0.04286872039102613,-0.021309625952986928,8.752188538015512e-8
ATE,rs1421085,CC,TT,Smoking status,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.007314529533643466,0.008721316864117857,0.0029496839565646598,0.003109710487779886,0.0029400272487949955,0.014502606479440718,0.008718695258215801,0.0029496866796316383,0.0031187124671688115,0.0029374003057656157,0.014499990210665987,,0.0029667203780263662,0.02979894439971356,0.002906651770985114,0.0145359819572506,0.02979894439971356
ATE,rs1421085,TC,TT,Tea intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.030126041348220355,-0.03928210107801475,0.011976399157787601,0.0010382981272705203,-0.06275547397002008,-0.015808728186009407,-0.03927201718334672,0.011976400779772209,0.0010414026469044522,-0.06274539325439185,-0.015798641112301583,,0.01200325507670641,0.011058718891132044,-0.06280804872560691,-0.015756153430422578,0.011058718891132044
ATE,rs1421085,CC,TC,Tea intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0444384623785607,-0.04768951696513208,0.01549659701490735,0.0020881409967406788,-0.07806236906329594,-0.01731666486696821,-0.04768640439056916,0.015496603248825028,0.002089557277128077,-0.07805926870701937,-0.017313540074118956,,0.015524436719715595,0.02059088460177342,-0.07811685381604584,-0.01726218011421832,0.02059088460177342
ATE,rs1421085,CC,TT,Tea intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.07456450372678106,-0.0869810041952788,0.016186350447298326,7.716366041775544e-8,-0.11870575174287964,-0.05525625664767795,-0.08695842157391576,0.016186366881196408,7.776557344407407e-8,-0.11868320133144988,-0.05523364181638163,,0.016238223761320114,1.3116068087269442e-6,-0.1188073379403688,-0.055154670450188785,1.3116068087269442e-6
ATE,rs1421085,TC,TT,Trunk fat mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.2318860595942716,0.2403111548794832,0.01661994916855013,2.247662000703903e-47,0.20773656563532034,0.2728857441236461,0.24030166149004847,0.016619951516863386,2.266449512297692e-47,0.20772706764326385,0.27287625533683313,,0.016749227419495583,2.792498240157232e-45,0.20748327236840106,0.27313903739056533,2.792498240157232e-45
ATE,rs1421085,CC,TC,Trunk fat mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.4241730372941859,0.42636352030052366,0.022533383574723835,8.161213216876896e-80,0.38219878148069797,0.47052825912034935,0.4263615935099679,0.02253338560104245,8.174718121951791e-80,0.38219685071862003,0.47052633630131574,,0.022663112729787827,2.6645020068365227e-77,0.3819446355725682,0.4707824050284791,2.6645020068365227e-77
ATE,rs1421085,CC,TT,Trunk fat mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.6560590968884573,0.6666834859156714,0.02328249017805642,3.6269358082829083e-180,0.6210505211911707,0.7123164506401721,0.666663255000016,0.02328249714006786,3.7191656078306795e-180,0.621030276630187,0.712296233369845,,0.023530295118689537,1.562694996941342e-174,0.6205649549374412,0.7128020168939015,1.562694996941342e-174
ATE,rs1421085,TC,TT,Trunk fat percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.23701561701613136,0.25110508862292247,0.02355234727707584,1.5509592398382603e-26,0.2049432122902621,0.2972669649555828,0.25108923072779527,0.023552351495015337,1.562258685163789e-26,0.2049273461281032,0.2972511153274873,,0.02373022586107254,7.805470756298931e-25,0.20459470059021923,0.2976154766556257,7.805470756298931e-25
ATE,rs1421085,CC,TC,Trunk fat percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.46225242723119825,0.4689176351268313,0.030901108899577538,5.3512057172589545e-52,0.40835241201835687,0.5294828582353057,0.46891174437518546,0.030901117677421125,5.367119299654265e-52,0.4083465040624075,0.5294769846879633,,0.031086474657058716,5.703076080415398e-50,0.407989264392679,0.5298460058609836,5.703076080415398e-50
ATE,rs1421085,CC,TT,Trunk fat percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.6992680442473296,0.7200403943410658,0.03215475793356627,5.3006800677838775e-111,0.6570180576807767,0.7830627310013549,0.7200009751029799,0.03215477731571413,5.449985130851873e-111,0.6569786004542771,0.7830233497516826,,0.032484687864780426,4.8641669700422795e-107,0.6563715760770708,0.7837092126050609,4.8641669700422795e-107
ATE,rs1421085,TC,TT,Trunk fat-free mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.14017822720417572,0.14073932540678172,0.010517859242002721,7.952099634243762e-41,0.12012464474669289,0.16135400606687056,0.14073869671171296,0.010517859282285161,7.958500646709186e-41,0.12012401597267179,0.16135337745075415,,0.010594985447824001,6.991535392718595e-39,0.11997353551232066,0.16150511530124279,6.991535392718595e-39
ATE,rs1421085,CC,TC,Trunk fat-free mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.2138635161432267,0.2162400985994524,0.0139440151724685,3.1764022428532744e-54,0.188910257679739,0.24356993951916578,0.21623797709410256,0.013944016285697042,3.183993820688361e-54,0.18890813399249545,0.24356782019570966,,0.014027196913957596,3.739629611202122e-52,0.18874729784404407,0.24373289935486073,3.739629611202122e-52
ATE,rs1421085,CC,TT,Trunk fat-free mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.3540417433474024,0.3569822938496334,0.014474616526082262,3.3081307406065315e-134,0.3286124905943454,0.38535209710492146,0.3569766738058153,0.014474617705397602,3.340135244374224e-134,0.3286068682391055,0.38534647937252514,,0.014651818200945854,3.2438892350785595e-129,0.32826525786775107,0.3856993298315158,3.2438892350785595e-129
ATE,rs1421085,TC,TT,Trunk predicted mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.13371626452596935,0.1343169372013589,0.01008909236849615,1.9774506901279244e-40,0.11454262642220359,0.1540912479805142,0.1343162677525957,0.01008909239599448,1.979208309531935e-40,0.11454195691954451,0.1540905785856469,,0.010163195431232452,1.7021680569278804e-38,0.11439744018830122,0.15423643421441657,1.7021680569278804e-38
ATE,rs1421085,CC,TC,Trunk predicted mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.2071705888870182,0.20785431509671515,0.013352103286298144,1.2575493427405486e-54,0.18168460326385621,0.23402402692957408,0.2078536965164892,0.01335210339245321,1.2584622715447176e-54,0.1816839844755696,0.23402340855740877,,0.013431655243039131,1.5125414884865043e-52,0.18152875456759981,0.23417987562583048,1.5125414884865043e-52
ATE,rs1421085,CC,TT,Trunk predicted mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.3408868534129876,0.34217244469042457,0.013860908065713958,1.8519256833164683e-134,0.31500549113684306,0.3693393982440061,0.3421699642690851,0.01386090819259711,1.8601375380892467e-134,0.3150030104668165,0.36933691807135366,,0.014029615558683872,1.827937658791615e-129,0.31467490347846133,0.3696699859023878,1.827937658791615e-129
ATE,rs1421085,TC,TT,Variation in diet,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.006344432219241666,0.007616114990352005,0.0019327352751923777,8.129391465496991e-5,0.0038280134363747275,0.011404216544329281,0.007614759946050577,0.0019327359143345142,8.153229132345857e-5,0.003826657139374417,0.011402862752726737,,0.0019382151076570153,0.0010778311328884548,0.003817283185052824,0.011414946795651186,0.0010778311328884548
ATE,rs1421085,CC,TC,Variation in diet,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.01002377828285749,0.011050290482041416,0.0025073185890299127,1.0473232526698828e-5,0.006136023347099757,0.015964557616983076,0.011049234588738731,0.002507320624296817,1.0493779260071697e-5,0.006134963464736686,0.015963505712740775,,0.0025111360009759665,0.0001446623878763292,0.006128554359846575,0.01597202660423626,0.0001446623878763292
ATE,rs1421085,CC,TT,Variation in diet,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.01636821050209916,0.018668385862571052,0.002616676005874205,9.736077204620068e-13,0.01353978156205685,0.023796990163085254,0.01866399453478929,0.0026166798357582103,9.85630335269427e-13,0.01353538272782051,0.023792606341758067,,0.0026232607197016478,2.143633625636605e-11,0.013526889329897191,0.02380988239524491,2.143633625636605e-11
ATE,rs1421085,TC,TT,Waist circumference,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.5929645616783251,0.6060142479003435,0.038263957933078005,1.7689003383590991e-56,0.5310180704003729,0.6810104254003142,0.6060005724233775,0.03826396113095306,1.779012983201349e-56,0.5310043886556702,0.6809967561910847,,0.03854775056242943,3.4203739933843654e-54,0.5304620451129481,0.6815664506877389,3.4203739933843654e-54
ATE,rs1421085,CC,TC,Waist circumference,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,1.0497519216295248,1.0556151849078392,0.05190765219577227,6.727244392038284e-92,0.9538777874203824,1.157352582395296,1.0556089634581733,0.051907656062212704,6.743894374465421e-92,0.9538715583926126,1.1573463685237342,,0.05215635895729065,2.358628036632752e-89,0.9533905997868063,1.157839770028872,2.358628036632752e-89
ATE,rs1421085,CC,TT,Waist circumference,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,1.6427164833078496,1.6616455040394544,0.05357405543026227,5.459650240948258e-211,1.556642007603768,1.766649000475141,1.661609535881551,0.05357406499858674,5.575362136116547e-211,1.5566060206922436,1.7666130510708584,,0.054068878293037415,5.444678499248785e-205,1.5556724499006214,1.7676185581782875,5.444678499248785e-205
ATE,rs1421085,CC,TC,Water intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.058250472120954334,0.06235601747146644,0.01614849174724951,0.00011274797898467933,0.03070547180806671,0.09400656313486618,0.062352086803529404,0.016148495285736635,0.00011286076443663396,0.03070153420480405,0.09400263940225476,,0.016200216487050056,0.0014686098535760795,0.030604176615096276,0.09410785832783661,0.0014686098535760795
ATE,rs1421085,CC,TT,Water intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.07947975898759033,0.08962172445084406,0.016858226222227983,1.0600522504278305e-7,0.05658012111092656,0.12266332779076156,0.08960327866038043,0.01685823349463163,1.0664549260552125e-7,0.056561661066776125,0.12264489625398473,,0.01691729575395584,1.7899432510018254e-6,0.05646443405727817,0.12277901484440995,1.7899432510018254e-6
ATE,rs1421085,TC,TT,Weight,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.7616112398845152,0.7807966674062773,0.045225112689598945,9.114047195495425e-67,0.6921568409933212,0.8694364938192334,0.7807772748248943,0.0452251175017509,9.182243180701132e-67,0.6921374389802688,0.8694171106695199,,0.045587942004203796,3.453206554390603e-64,0.691445942948737,0.8701473918638176,3.453206554390603e-64
ATE,rs1421085,CC,TC,Weight,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,1.3197399007810744,1.330296352979859,0.06182925944078484,1.2497361588528628e-102,1.2091129109022623,1.4514797950574558,1.3302842938568997,0.06182926906469232,1.2550880672796603e-102,1.2091008329167412,1.4514677547970583,,0.06214883178472519,7.679720246968563e-100,1.2084868810005593,1.4521058249591587,7.679720246968563e-100
ATE,rs1421085,CC,TT,Weight,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,2.08135114066559,2.111119103359727,0.06377458545832017,5.214090229605223e-240,1.9861228822694073,2.2361153244500467,2.1110615686817935,0.06377460548447546,5.373758423573529e-240,1.9860653083408268,2.23605782902276,,0.06446796655654907,3.8855731992338985e-232,1.984764210752358,2.237473995967096,3.8855731992338985e-232
ATE,rs1421085,TC,TT,White blood cell (leukocyte) count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0286067818905744,0.028147452531803712,0.006761662933118676,3.144272680950297e-5,0.014894800694709946,0.041400104368897475,0.028147841254404584,0.006761662941855612,3.14348095654428e-5,0.014895189400186694,0.041400493108622476,,0.0067829261533916,0.00043571464942839867,0.014853161561361346,0.04144174350224608,0.00043571464942839867
ATE,rs1421085,CC,TC,White blood cell (leukocyte) count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.026438304428442354,0.02821406894591954,0.008721193293203132,0.001216023340794994,0.011120797739998904,0.045307340151840174,0.0282114000538088,0.008721194323538241,0.0012173289601040025,0.011118126828462974,0.04530467327915462,,0.008745839819312096,0.012685528332148735,0.011072537885511508,0.04535560000632757,0.012685528332148735
ATE,rs1421085,CC,TT,White blood cell (leukocyte) count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.05504508631901675,0.056362272990333626,0.009135782821417837,6.860948335875976e-10,0.03845641903264305,0.0742681269480242,0.05635924130821328,0.009135783538411464,6.875381091178912e-10,0.03845338594523719,0.07426509667118937,,0.009169036522507668,1.3181380629454614e-8,0.03839129163328618,0.07433325434738107,1.3181380629454614e-8
ATE,rs1421085,TC,TT,Whole body fat mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.4532769469904735,0.46447926111905524,0.029739097519960334,5.6340513905293026e-55,0.40619154441612976,0.5227669778219808,0.4644671935678839,0.029739100077021997,5.670117031150382e-55,0.4061794718531962,0.5227549152825717,,0.029978550970554352,1.1595958583402304e-52,0.40572238090807033,0.5232361413300401,1.1595958583402304e-52
ATE,rs1421085,CC,TC,Whole body fat mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.8212967318707136,0.822015843151636,0.04084786991579258,5.000494507960475e-90,0.7419552741322959,0.9020764121709761,0.8220151404613956,0.04084787035333697,5.002250319798767e-90,0.7419545705844819,0.9020757103383092,,0.041073817759752274,2.1666950789671547e-87,0.7415126396349597,0.9025190466683123,2.1666950789671547e-87
ATE,rs1421085,CC,TT,Whole body fat mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,1.2745736788611872,1.2865053873532082,0.042101206333309577,7.308195551542459e-205,1.2039883174938995,1.369022457212517,1.2864823340292801,0.04210121133786354,7.432205658915489e-205,1.2039652543611996,1.3689994136973607,,0.042538031935691833,1.4568664602212154e-198,1.2031323767860373,1.369878397920379,1.4568664602212154e-198
ATE,rs1421085,TC,TT,Whole body fat-free mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.31234725237116673,0.3132516697060863,0.02032813357929216,1.452361477534865e-53,0.2734091531193079,0.3530941862928647,0.31325069930375427,0.02032813362413644,1.4534349115697146e-53,0.27340818262908245,0.3530932159784261,,0.020484251901507378,2.477785330017528e-51,0.27310327372888565,0.35340006568328697,2.477785330017528e-51
ATE,rs1421085,CC,TC,Whole body fat-free mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.5017088541816777,0.5014156063193718,0.02720129929868394,7.543173117308346e-76,0.4481018963192688,0.5547293163194748,0.5014159011140008,0.027201299321948643,7.541665266078283e-76,0.4481021910682997,0.5547296111597019,,0.027350377291440964,1.8554069006817576e-73,0.44780985186456523,0.5550213607741783,1.8554069006817576e-73
ATE,rs1421085,CC,TT,Whole body fat-free mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.8140561065528443,0.8146677633343172,0.02817733997727159,1.2373912914205857e-183,0.7594410436240846,0.8698944830445499,0.8146666004177551,0.028177339913263825,1.2388653567990563e-183,0.7594398808329756,0.8698933200025345,,0.02851635217666626,2.010251089062018e-177,0.7587767400975909,0.8705587865710436,2.010251089062018e-177
ATE,rs1421085,TC,TT,Whole body water mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.23015084914446493,0.2286788834418444,0.014972649729239276,1.1910044652858451e-52,0.19933295049024258,0.2580248163934462,0.22868048088823906,0.01497264978679456,1.1890591334747617e-52,0.19933454782383067,0.25802641395264747,,0.015086367726325989,1.8853449583061089e-50,0.19911014604071797,0.2582476208429708,1.8853449583061089e-50
ATE,rs1421085,CC,TC,Whole body water mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.37756703540207914,0.3754194887253543,0.020048435137517275,3.277500333719731e-78,0.3361251724907881,0.4147138049599205,0.3754215955503023,0.02004843634587386,3.271113176798641e-78,0.3361272769473944,0.4147159141532102,,0.020165394991636276,1.0167494140373285e-75,0.33589604080772273,0.41494293664298587,1.0167494140373285e-75
ATE,rs1421085,CC,TT,Whole body water mass,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.6077178845465442,0.6040952786383812,0.020765451731621545,6.869327387508668e-186,0.5633956319328377,0.6447949253439247,0.6041020764385413,0.02076545353323781,6.804762710124821e-186,0.5634024262018854,0.6448017266751972,,0.02101913094520569,1.534501341089149e-179,0.5628985389994466,0.6452920182773157,1.534501341089149e-179
ATE,rs1421085,CC,TT,bone disorder,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0018929911355974076,-0.0020144213295511674,0.0006789063092694857,0.0030058332228740923,-0.003345056752290504,-0.0006837859068118304,-0.0020142910211458764,0.000678906586946096,0.00300772212684606,-0.003344926988122803,-0.0006836550541689495,,0.0006803380674682558,0.028268172293745147,-0.0033478594391005327,-0.0006809832200018022,0.028268172293745147
ATE,rs1421085,CC,TT,carpal tunnel syndrome,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.000300922284502544,0.0006315463911329906,0.0002175492840508281,0.0036961977771013854,0.0002051565055225629,0.0010579362767434183,0.0006305782069060232,0.0002175563239946805,0.003750184089171895,0.00020417452322281837,0.001056981890589228,,0.00021746900165453553,0.033150543322520244,0.00020531498013621872,0.0010577778021297623,0.033150543322520244
ATE,rs1421085,CC,TC,cataract,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0012002123795479993,0.0019027626623812652,0.0006132637784214281,0.0019178703404981643,0.0007007845751123723,0.003104740749650158,0.0019030115844888807,0.0006132633821430986,0.0019152288992682204,0.0007010342739132889,0.0031049888950644726,,0.0006134996074251831,0.018958732304127895,0.0007003255272984422,0.003105199797464088,0.018958732304127895
ATE,rs1421085,TC,TT,depression,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.002004073482835563,0.0023455345905227963,0.0007940065584481588,0.0031364970514161632,0.000789306230095098,0.0039017629509504946,0.002345401259773116,0.0007940065035397092,0.0031382020480051243,0.0007891730069642853,0.003901629512581947,,0.0007949467981234193,0.029001428430937382,0.0007874674965754587,0.003903601684470134,0.029001428430937382
ATE,rs1421085,TC,TT,diabetes,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.004084168015209751,0.004694390143397237,0.000689314011629848,9.755876782403028e-12,0.0033433559450964725,0.006045424341698002,0.004693079417972609,0.0006893133300842976,9.885191915363262e-12,0.003342046555480098,0.00604411228046512,,0.0006920816376805305,2.2228911131618751e-10,0.003337935059181896,0.006050845227612579,2.2228911131618751e-10
ATE,rs1421085,CC,TC,diabetes,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.006946623142609834,0.006396527225221924,0.0009607485473286978,2.7815805624070755e-11,0.0045134897103746826,0.008279564740069167,0.006395400645338134,0.0009607566983590534,2.804928090411039e-11,0.004512347154722845,0.008278454135953423,,0.0009626765386201441,5.652210720492163e-10,0.004509715880764756,0.008283338569679093,5.652210720492163e-10
ATE,rs1421085,CC,TT,diabetes,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.011030791157819584,0.011088452935061251,0.0009857975143896653,2.3845337360914663e-29,0.009156320217504494,0.013020585652618008,0.011088480063310745,0.0009857965384055685,2.3834893776049177e-29,0.00915634925865271,0.01302061086796878,,0.000989482388831675,8.411067468059259e-28,0.009149103089614507,0.013027802780507995,8.411067468059259e-28
ATE,rs1421085,TC,TT,Coffee intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.04324471795818488,0.048483950073617006,0.00720110483192486,1.665826223813885e-11,0.034370003819260884,0.06259789632797313,0.04847745395732341,0.0072011059288903684,1.676200390669703e-11,0.03436350555294829,0.06259140236169854,,0.007211349904537201,3.328144175333236e-10,0.03434996398080771,0.0626179361664263,3.328144175333236e-10
ATE,rs1421085,CC,TC,Coffee intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.028306818580685015,0.028963325998189685,0.009338243583723337,0.0019250228453150334,0.010660652849140834,0.04726599914723854,0.028962925899317947,0.00933824469679504,0.0019253038450280438,0.010660250568682438,0.047265601229953456,,0.009355881251394749,0.019248297334377402,0.010626135701822415,0.047300516294556956,0.019248297334377402
ATE,rs1421085,CC,TT,Coffee intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.07155153653886989,0.07745083438805732,0.009751422301531884,1.9859787549876845e-15,0.058338343530100756,0.09656332524601388,0.07744037985664134,0.009751428919859464,2.0033077344701405e-15,0.058327876026964195,0.0965528836863185,,0.009777889586985111,4.670983378320944e-14,0.05828652295275724,0.0966151458233574,4.670983378320944e-14
ATE,rs1421085,TC,TT,Comparative body size at age 10,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.016580047354139503,0.017239739745220608,0.0029733105321623488,6.708963359269173e-9,0.011412142560852035,0.02306733692958918,0.017238972775476345,0.0029733106016285532,6.719292856807401e-9,0.011411375454956147,0.023066570095996542,,0.0029790073167532682,1.1539731570106835e-7,0.011400992694702888,0.023078486795738328,1.1539731570106835e-7
ATE,rs1421085,CC,TC,Comparative body size at age 10,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.022561078097317423,0.024185298755298717,0.0037461516915242954,1.075878027950454e-10,0.016842956671080607,0.03152764083951683,0.024184092927557754,0.0037461542166534008,1.0781982861815281e-10,0.016841745894164272,0.03152643996095124,,0.003749506315216422,1.9942428072293704e-9,0.01683640141766903,0.0315341960929284,1.9942428072293704e-9
ATE,rs1421085,CC,TT,Comparative body size at age 10,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.039141125451456926,0.04142748414122261,0.003932782229015026,6.071209157017405e-26,0.03371935194425526,0.04913561633818996,0.041423065703034036,0.003932785128030124,6.144615874536811e-26,0.03371492782408626,0.04913120358198181,,0.003938595298677683,1.5171308947254355e-24,0.03370797920613556,0.04914698907630966,1.5171308947254355e-24
ATE,rs1421085,CC,TT,Comparative height size at age 10,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.005972603988455196,0.011880930566682572,0.003514755028602116,0.0007241256425053369,0.004992118839039508,0.018769742294325636,0.011868728113020578,0.0035147718055258195,0.0007333699026922976,0.004979883503123184,0.018757572722917972,,0.0035287628415971994,0.00818490801799635,0.0049646824871688285,0.018797178646196316,0.00818490801799635
ATE,rs1421085,CC,TT,Cooked vegetable intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.03775334372212525,0.04117381132062759,0.011093837828911502,0.0002061300152272089,0.01943023140728241,0.06291739123397277,0.041167590314567334,0.011093837078910183,0.0002065869996103007,0.0194240118712016,0.06291116875793307,,0.01110964734107256,0.002461294898171015,0.019399302651184162,0.06294831999007103,0.002461294898171015
ATE,rs1421085,CC,TC,eye/eyelid problem,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0029758565648768625,0.0028975606747389778,0.0009359943832545034,0.0019635869364069,0.001063040557841487,0.004732080791636469,0.00289757725129107,0.0009359923632896912,0.0019634254389263982,0.001063061093462298,0.004732093409119842,,0.000937122676987201,0.019411105500794376,0.001060833978748298,0.004734287370729657,0.019411105500794376
ATE,rs1421085,TC,TT,high cholesterol,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0021176715670623673,0.0037570486964633963,0.0010796966766088152,0.0005019731865542811,0.0016408765176313543,0.005873220875295439,0.003753562320540911,0.0010796993895422343,0.0005080732799489352,0.001637384824443058,0.005869739816638764,,0.0010825647041201591,0.005699396501757943,0.0016352608654536206,0.005878836527473172,0.005699396501757943
ATE,rs1421085,CC,TT,high cholesterol,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.006960354176142181,0.006216627678015101,0.0014770512091931952,2.5676803344643357e-5,0.0033216528732187573,0.009111602482811445,0.006216640438524782,0.001477057478597308,2.5677851506633465e-5,0.0033216533458897807,0.009111627531159783,,0.0014838295755907893,0.00036793842874572203,0.0033083751506617952,0.009124880205368408,0.00036793842874572203
ATE,rs1421085,TC,TT,hypertension,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.006565199524013241,0.007019065938296747,0.0014093898593478867,6.353630861234062e-7,0.004256705291927364,0.00978142658466613,0.00701836794040983,0.0014093893368195254,6.369849056655006e-7,0.004256008318179915,0.009780727562639745,,0.0014134739758446813,9.912886243234631e-6,0.004248707852556529,0.009789424024036965,9.912886243234631e-6
ATE,rs1421085,CC,TC,hypertension,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.01169764429324159,0.011638018734799955,0.0018569664607500105,3.678733617340481e-10,0.007998421756872856,0.015277615712727054,0.011638019938133947,0.001856966317299399,3.6787068830733164e-10,0.007998423241365623,0.01527761663490227,,0.0018635271117091179,7.1201265879596e-9,0.007985572711636128,0.015290464757963782,7.1201265879596e-9
ATE,rs1421085,CC,TT,hypertension,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.01826284381725483,0.018656852572522597,0.0019302196092422957,4.23930929329852e-22,0.01487368168332061,0.022440023461724586,0.018656387878543755,0.0019302200886518231,4.249386692277066e-22,0.014873216049713884,0.022439559707373626,,0.0019403931219130754,1.447724631194504e-20,0.014853751937723723,0.02245995320732147,1.447724631194504e-20
ATE,rs1421085,CC,TT,osteoporosis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0021836248992350422,-0.0021044287667129256,0.0005727933517396976,0.00023883272010226462,-0.003227086066148766,-0.000981771467277085,-0.002104520558715952,0.0005727945636129937,0.0002386901616816808,-0.0032271802333860675,-0.0009818608840458363,,0.0005736072198487818,0.002807737131183097,-0.0032286782588886887,-0.0009801792745371624,0.002807737131183097
ATE,rs1421085,CC,TC,peripheral vascular disease,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00026279471293453915,0.0008919483989894147,0.0002545889343163619,0.0004592569486276769,0.00039296194148642554,0.0013909348564924038,0.0008921321439562,0.0002545964970985558,0.0004581930947261437,0.00039313086363341337,0.0013911334242789866,,0.0002545053430367261,0.0051388555011545435,0.0003931270927644187,0.0013907697052144108,0.0051388555011545435
ATE,rs1421085,TC,TT,type 2 diabetes,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0001355518234838256,0.0009341950927588596,0.000289841816230276,0.0012681105708219258,0.0003661140742128664,0.0015022761113048528,0.0009329729459433551,0.00028983975523917465,0.0012868027807263792,0.00036489596687634164,0.0015010499250103686,,0.0002899284299928695,0.012800695396207172,0.0003659458118785919,0.0015024443736391274,0.012800695396207172
ATE,rs1421085,CC,TC,type 2 diabetes,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0003955769033408257,0.0013419835042034899,0.00041080585195482644,0.0010881312954878527,0.0005368167072298547,0.002147150301177125,0.0013420083814292818,0.00041083773631095475,0.0010888731637631426,0.0005367790921012287,0.002147237670757335,,0.00041056619375012815,0.011166094374940134,0.0005372885511835434,0.002146678457223436,0.011166094374940134
ATE,rs1421085,CC,TT,type 2 diabetes,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0005311287268246513,0.00227660249724431,0.0004199680438645802,5.933128258044336e-8,0.001453478086769966,0.003099726907718654,0.0022749813273726365,0.000420017993369393,6.084474253580839e-8,0.0014517590174097407,0.0030982036373355323,,0.00041998812230303884,9.308091180243487e-7,0.0014534409035957489,0.003099764090892871,9.308091180243487e-7
ATE,rs1421085,TC,TT,D05 Carcinoma in situ of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0007801525492595644,-0.0006813069077307406,0.00024267845267461936,0.004993799236903675,-0.001156949188639698,-0.00020566462682178316,-0.0006812629967947431,0.00024267789794514094,0.004996505778389039,-0.0011569041904510356,-0.00020562180313845056,,0.00024260117788799107,0.04395910134518726,-0.001156796478998199,-0.00020581733646328232,0.04395910134518726
ATE,rs1421085,CC,TT,D05 Carcinoma in situ of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0011996383989917858,-0.0009429497670093489,0.00031705916082624226,0.0029391254234870674,-0.0015643759413416613,-0.00032152359267703656,-0.0009435275296468521,0.00031706279060133197,0.0029220429379259623,-0.0015649608182263662,-0.00032209424106733795,,0.0003169917326886207,0.027267757427075746,-0.0015642421464759947,-0.00032165738754270316,0.027267757427075746
ATE,rs1421085,CC,TT,E10 Insulin-dependent diabetes mellitus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.001289229310425341,0.0014633061235239553,0.000428128074409378,0.0006310787331174354,0.0006241883049087644,0.0023024239421391463,0.0014632435470605118,0.00042812939177568407,0.0006314421017100097,0.0006241231464480002,0.0023023639476730234,,0.00042928243055939674,0.007093171678673421,0.0006219280204317195,0.002304684226616191,0.007093171678673421
ATE,rs1421085,TC,TT,E10-E14 Diabetes mellitus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.002402067762394786,0.005369890157394363,0.0008399146988897746,1.624178248637362e-10,0.0037236832579110512,0.007016097056877674,0.005364664344993248,0.0008399015984679976,1.6905219312505386e-10,0.0037184831219324883,0.007010845568054008,,0.0008428887813352048,3.2571962015322358e-9,0.003717858503004501,0.0070219218117842245,3.2571962015322358e-9
ATE,rs1421085,CC,TC,E10-E14 Diabetes mellitus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.004798622960014329,0.007574946819220436,0.0011484260826765543,4.230320992365255e-11,0.005324067124713698,0.009825826513727175,0.0075771407841166375,0.0011485417625414374,4.1949402182294346e-11,0.005326034360643311,0.009828247207589964,,0.0011525241425260901,8.977002691733183e-10,0.005316041008556387,0.009833852629884485,8.977002691733183e-10
ATE,rs1421085,CC,TT,E10-E14 Diabetes mellitus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.007200690722409115,0.012944489866858162,0.0011831625287549814,7.4309805010249985e-28,0.01062552780961456,0.015263451924101763,0.012941805129109881,0.001183358855287841,7.773222715628172e-28,0.010622458277918308,0.015261151980301455,,0.0011886663269251585,2.7983389153858866e-26,0.010614746676449334,0.01527423305726699,2.7983389153858866e-26
ATE,rs1421085,TC,TT,E11 Non-insulin-dependent diabetes mellitus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.004310861888133286,0.005202436956688293,0.0008146517665331814,1.7034600247986282e-10,0.003605744625293356,0.00679912928808323,0.005200581302124969,0.0008146509936093465,1.728935036419417e-10,0.003603890485636905,0.0067972721186130335,,0.0008178584976121783,3.445376371494073e-9,0.003599463756918383,0.006805410156458204,3.445376371494073e-9
ATE,rs1421085,CC,TC,E11 Non-insulin-dependent diabetes mellitus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0071312870004536025,0.007701602081020489,0.0011196055329287238,6.041298647597119e-12,0.005507209774940807,0.009895994387100171,0.007702627238552607,0.0011196003994921645,6.001270998211309e-12,0.00550824499385022,0.009897009483254993,,0.0011236760765314102,1.379444230659834e-10,0.005499237440729648,0.00990396672131133,1.379444230659834e-10
ATE,rs1421085,CC,TT,E11 Non-insulin-dependent diabetes mellitus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.011442148888586889,0.01290264397218621,0.0011529125064373884,4.534685405337188e-29,0.010642971025508919,0.015162316918863501,0.012903208540677573,0.0011528963748162694,4.501757145548543e-29,0.010643567211480034,0.015162849869875112,,0.0011582568986341357,1.763815210417324e-27,0.01063250216601824,0.01517278577835418,1.763815210417324e-27
ATE,rs1421085,CC,TT,E14 Unspecified diabetes mellitus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0015081394625132071,0.001848718057210584,0.0004498769603269016,3.967813434335621e-5,0.0009669730931235632,0.002730463021297605,0.0018486717557708403,0.000449881572818417,3.9703061553287955e-5,0.000966917751342739,0.002730425760198942,,0.0004506452532950789,0.0005263443167888669,0.0009654695909482977,0.0027319665234728703,0.0005263443167888669
ATE,rs1421085,TC,TT,E65-E68 Obesity and other hyperalimentation,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0036937573213781786,0.004991858308131448,0.0007787759343389673,1.4577701632563153e-10,0.0034654815011116494,0.006518235115151247,0.004990232787191944,0.000778775816727109,1.4778508401916264e-10,0.0034638562106877593,0.006516609363696129,,0.0007803523330949247,2.788248229064522e-9,0.0034623958400135896,0.006521320776249307,2.788248229064522e-9
ATE,rs1421085,CC,TC,E65-E68 Obesity and other hyperalimentation,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.009140720993652237,0.009753026688936609,0.001086054625325967,2.7116896412499285e-19,0.007624393126753887,0.01188166025111933,0.009752797944448414,0.0010860601238430502,2.7180073667805777e-19,0.007624153605341832,0.011881442283554996,,0.0010871909325942397,5.946647080760506e-18,0.007622171616733382,0.011883881761139836,5.946647080760506e-18
ATE,rs1421085,CC,TT,E65-E68 Obesity and other hyperalimentation,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.012834478315030417,0.01474537972834616,0.0011166719001430524,8.375677242810993e-40,0.012556737252027413,0.01693402220466491,0.014743030731640357,0.0011166854342768212,8.63114843175396e-40,0.012554361728836934,0.016931699734443778,,0.0011189744109287858,2.805474616090666e-38,0.012552230183303814,0.016938529273388507,2.805474616090666e-38
ATE,rs1421085,TC,TT,E66 Obesity,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.003957746486975086,0.004915631207105479,0.0007780715325506377,2.6570735605356605e-10,0.0033906350058608725,0.0064406274083500855,0.004914438925941694,0.0007780713608753902,2.683513620869664e-10,0.0033894430611752773,0.006439434790708111,,0.0007796562858857214,4.8864562585862784e-9,0.003387532966449198,0.0064437294477617596,4.8864562585862784e-9
ATE,rs1421085,CC,TC,E66 Obesity,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.009563504893208652,0.009780076805793896,0.0010851160476317056,2.0135999188479453e-19,0.007653282826937953,0.011906870784649838,0.009779976638727261,0.0010851173888650502,2.0155005014891422e-19,0.007653180031095339,0.011906773246359184,,0.0010863278293982148,4.483152338375651e-18,0.007650913384769819,0.011909240226817972,4.483152338375651e-18
ATE,rs1421085,CC,TT,E66 Obesity,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.013521251380183737,0.014695971107858814,0.0011158359563890187,1.3213216455602718e-39,0.01250896705551013,0.016882975160207498,0.014694415564668956,0.0011158415236214559,1.34710702862587e-39,0.012507400600716437,0.016881430528621476,,0.001118228305131197,4.435920102520135e-38,0.012504283903308398,0.01688765831240923,4.435920102520135e-38
ATE,rs1421085,CC,TC,Fresh fruit intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.03231902725092968,0.03822469000426599,0.011024614876756617,0.0005259327382102895,0.016616784941701015,0.05983259506683096,0.03821903589567664,0.011024616554776066,0.0005269381686346503,0.016611127544245312,0.05982694424710797,,0.011050875298678875,0.005920922991191748,0.016565372421212043,0.05988400758731993,0.005920922991191748
ATE,rs1421085,CC,TT,Fresh fruit intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.030012548838931827,0.03315867384592157,0.011494876719023344,0.003918696687850745,0.010629070079516176,0.05568827761232696,0.03315295180290534,0.011494878026130712,0.003924900701109204,0.01062334547460983,0.05568255813120085,,0.011529827490448952,0.03597745732207218,0.010560627216681748,0.05575672047516139,0.03597745732207218
ATE,rs1421085,CC,TC,G47 Sleep disorders,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.002304146007735673,0.0024377255964356296,0.0006404117112029929,0.00014096698807129925,0.0011825383983953748,0.0036929127944758844,0.002437879153085238,0.0006404139331459812,0.00014083796714136455,0.0011826876001052704,0.003693070706065206,,0.0006407948676496744,0.0017324421072686482,0.0011817907343641548,0.0036936604585071043,0.0017324421072686482
ATE,rs1421085,CC,TT,G47 Sleep disorders,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.003228287659827579,0.0034845356526304627,0.0006610152956697167,1.353814607278021e-7,0.002188966064630797,0.0047801052406301284,0.003484396623354429,0.0006610190484188363,1.3555881166661554e-7,0.002188819680082257,0.004779973566626601,,0.0006619293126277626,2.134119140167158e-6,0.0021871780395686918,0.004781893265692234,2.134119140167158e-6
ATE,rs1421085,CC,TC,"G50-G59 Nerve, nerve root and plexus disorders",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.003657215201293919,0.0037206855153213334,0.0010315343383119546,0.00030985858108896415,0.0016989100338019383,0.0057424609968407285,0.0037205861684068433,0.001031534438784565,0.0003099739815791202,0.001698810489964231,0.005742361846849456,,0.0010329821379855275,0.003585557505366112,0.0016960777281965112,0.005745293302446155,0.003585557505366112
ATE,rs1421085,CC,TT,"G50-G59 Nerve, nerve root and plexus disorders",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00391566212849764,0.0049309364114877305,0.0010715744334891884,4.194081789188901e-6,0.002830683578608896,0.007031189244366565,0.004928989595946927,0.0010715751295956228,4.230884256871083e-6,0.0028287353987209553,0.007029243793172899,,0.0010734626557677984,5.978068851954417e-5,0.0028269882674341242,0.007034884555541337,5.978068851954417e-5
ATE,rs1421085,CC,TT,G51 Facial nerve disorders,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,1.0574507138724917e-5,0.0007940252003355363,0.000268514447954867,0.0031055896224636025,0.00026774516568613203,0.0013203052349849407,0.0007926107297540334,0.00026852002049628616,0.0031596886042675365,0.0002663197730953538,0.001318901686412713,,0.00026851840084418654,0.028509659909883245,0.00026773880549464007,0.0013203115951764327,0.028509659909883245
ATE,rs1421085,CC,TC,G56 Mononeuropathies of upper limb,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0028243809203519704,0.0028848873272032047,0.0007843934769449669,0.00023522823318335243,0.0013475003099699618,0.004422274344436448,0.002884798127085392,0.0007843939626951536,0.0002353351980806711,0.0013474101577967681,0.004422186096374016,,0.0007854948635213077,0.0027787024013258715,0.0013453456846602336,0.004424428969746176,0.0027787024013258715
ATE,rs1421085,CC,TT,G56 Mononeuropathies of upper limb,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.003176422350386822,0.003966468474058906,0.0008129495521425955,1.0660243405692617e-6,0.002373112430358286,0.005559824517759526,0.003965047042813222,0.0008129544103556912,1.0756725948843355e-6,0.0023716814771648047,0.005558412608461639,,0.0008149753557518125,1.631760341250327e-5,0.0023691461284976326,0.005563790819620179,1.631760341250327e-5


==> tabs/supplementary_table_2.csv <==
TARGET,PVALUE,ADJUSTED_PVALUE
Arm fat mass (left),1.7667903048765115e-10,3.378986458076328e-8
Arm fat mass (right),1.6240672983585753e-10,3.378986458076328e-8
Arm fat percentage (left),8.914086279051445e-9,4.870911431053111e-7
Arm fat percentage (right),1.0180330413657958e-8,5.191968510965559e-7
Arm fat-free mass (left),4.129847540010827e-7,1.4360606218674013e-5
Arm fat-free mass (right),5.251867117641818e-6,0.0001545260901921535
Arm predicted mass (left),8.460157047184532e-7,2.8139218004765942e-5
Arm predicted mass (right),9.146218546431307e-6,0.0002498877567149982
Hip circumference,3.2649967741263434e-9,2.2706568474605934e-7
Impedance of arm (left),0.001498407487864947,0.03098058724909958
Impedance of leg (left),3.8224668076049344e-8,1.6245483932320972e-6
Impedance of leg (right),1.6993137489311694e-10,3.378986458076328e-8
Impedance of whole body,1.4464402300086648e-5,0.0003815609572264237
Basal metabolic rate,1.0855550151721604e-7,4.370787297930014e-6
Body fat percentage,3.1480022661030414e-7,1.1467722540803937e-5
Leg fat mass (left),2.574815902853909e-9,1.9697341656832404e-7
Leg fat mass (right),5.2684686980598885e-9,3.358648795013179e-7
Leg fat percentage (left),6.708716690596407e-6,0.00019008030623356484
Leg fat percentage (right),0.00010760297510340468,0.0027438758651368196
Leg fat-free mass (left),2.12937000842177e-8,1.0181050352766587e-6
Leg fat-free mass (right),2.2524852115423973e-9,1.929358145216368e-7
Leg predicted mass (left),2.3399956507210373e-8,1.0529980428244667e-6
Leg predicted mass (right),2.2698331120192565e-9,1.929358145216368e-7
Body mass index (BMI),8.613058816974106e-11,3.378986458076328e-8
O04 Medical abortion,0.0009437877114730056,0.02062850283648141
Trunk fat mass,6.291704045226557e-9,3.7024258419987046e-7
Trunk fat percentage,1.0161131775994577e-6,3.238860753598271e-5
Trunk fat-free mass,0.00016182994358138433,0.003868747088742469
Trunk predicted mass,0.00012641622052619373,0.003119626087178652
Waist circumference,1.1157672385999659e-9,1.2193741964699627e-7
Weight,3.5026808351870075e-10,5.359101677836121e-8
Whole body fat mass,5.916419121799014e-10,7.543434380293743e-8
Whole body fat-free mass,1.3080002863217073e-6,4.0024808761444244e-5
Whole body water mass,3.036452387069724e-7,1.1467722540803937e-5
cataract,0.0008971196280415796,0.02018519163093554
eye/eyelid problem,0.0023097414902440777,0.04530646769324922
peripheral vascular disease,0.0007872098366839911,0.01824895530494707
E65-E68 Obesity and other hyperalimentation,0.001793365295405544,0.0361032750259274
E66 Obesity,0.0014069376039992007,0.029897424084983016


==> tabs/supplementary_table_3.csv <==
CASE,CONTROL,DEPRIVATION_INDEX,TARGET,TMLE_ESTIMATE,TMLE_PVALUE,ADJUSTED_PVALUE
CC_&_4,TC_&_0,TDI,Arm fat mass (left),0.03656472378364817,0.0007384112240886864,0.04908165557564231
CC_&_4,TT_&_0,TDI,Arm fat mass (left),0.04808980970441545,1.4231852255423206e-5,0.0021868507111183
CC_&_4,TT_&_0,TDI,Arm fat mass (right),0.04119891873877584,3.127048859739741e-5,0.004028072588920825
CC_&_4,TC_&_0,TDI,Arm fat-free mass (left),0.023829295719164024,0.0007057398881843258,0.04908165557564231
CC_&_4,TT_&_0,TDI,Arm fat-free mass (left),0.03212750789468693,9.118274331385099e-6,0.0017048450511963809
CC_&_4,TT_&_0,TDI,Arm fat-free mass (right),0.031000469353109825,4.560269736245078e-6,0.0015853562508561967
CC_&_4,TT_&_0,TDI,Arm predicted mass (left),0.030341230345758443,8.789875476130618e-6,0.0017048450511963809
CC_&_4,TT_&_0,TDI,Arm predicted mass (right),0.02952222344414571,3.64469549019028e-6,0.0014741463821338618
CC_&_4,TT_&_0,TDI,Basal metabolic rate,61.39883119507752,2.7256031158355207e-6,0.0014422380389828846
CC_&_4,TT_&_0,TDI,Body mass index (BMI),0.32656400292414073,1.2083427142124433e-5,0.0019848699746037738
TC_&_4,TT_&_0,TDI,C56 Malignant neoplasm of ovary,0.0019242562387696695,0.0007400382748971912,0.04908165557564231
CC_&_4,TC_&_0,TDI,Hip circumference,0.5095622293162259,0.0002771888275970096,0.025445673474403734
CC_&_4,TT_&_0,TDI,Hip circumference,0.6717925761535892,2.964096542145842e-6,0.0014422380389828846
TC_&_4,TT_&_0,TDI,K70-K77 Diseases of liver,0.007135486806510329,0.00022968599373900274,0.02166195070234188
TC_&_4,TT_&_0,TDI,K76 Other diseases of liver,0.006846585588637714,6.396635079571472e-5,0.006545962696218392
CC_&_4,TC_&_0,TDI,Leg fat mass (left),0.08309729121835505,0.0004615432876761377,0.0383635845440574
CC_&_4,TT_&_0,TDI,Leg fat mass (left),0.10355213734968836,2.095379665003436e-5,0.003058109646540474
CC_&_4,TC_&_0,TDI,Leg fat mass (right),0.08828004903462901,0.0002945280266651573,0.026465645379643216
CC_&_4,TT_&_0,TDI,Leg fat mass (right),0.1103749517526304,1.0319688834267225e-5,0.0018364285432683402
CC_&_4,TT_&_0,TDI,Leg fat percentage (right),0.2946206096390546,0.0005605645258522193,0.04227243474173649
CC_&_4,TC_&_0,TDI,Leg fat-free mass (left),0.06310650707699736,0.0006546587296272994,0.04739404144262242
CC_&_4,TT_&_0,TDI,Leg fat-free mass (left),0.0907662142353505,1.8319874536322556e-6,0.0014422380389828846
CC_&_4,TT_&_0,TDI,Leg fat-free mass (right),0.08458170591845048,8.281298304176083e-6,0.0017048450511963809
CC_&_4,TC_&_0,TDI,Leg predicted mass (left),0.06014624459476689,0.0005328405303483628,0.04161536457231628
CC_&_4,TT_&_0,TDI,Leg predicted mass (left),0.08571673383365633,1.548553349368827e-6,0.0014422380389828846
CC_&_4,TT_&_0,TDI,Leg predicted mass (right),0.0791013546667958,8.777747901318343e-6,0.0017048450511963809
CC_&_4,TT_&_0,TDI,Trunk fat mass,0.3033125473763401,0.00015918385186181578,0.015959171553073356
CC_&_4,TT_&_0,TDI,Trunk fat-free mass,0.20123110766814137,5.091144825534132e-5,0.005617215482233965
CC_&_4,TT_&_0,TDI,Trunk predicted mass,0.19689951368886072,3.484311073054695e-5,0.004234823307339417
CC_&_4,TT_&_0,TDI,Waist circumference,0.7814862052947276,2.455798877001252e-5,0.0033310175597883666
CC_&_4,TC_&_0,TDI,Weight,0.7666673594734206,0.0003653514855128023,0.03143815948081671
CC_&_4,TT_&_0,TDI,Weight,1.0760831640880955,1.0973503066470398e-6,0.0014422380389828846
CC_&_4,TC_&_0,TDI,Whole body fat mass,0.49191721726704507,0.00053457139542623,0.04161536457231628
CC_&_4,TT_&_0,TDI,Whole body fat mass,0.5959668088612936,4.3445234226000576e-5,0.005056814802280681
CC_&_4,TT_&_0,TDI,Whole body fat-free mass,0.43732870846925054,6.620829068036061e-6,0.0017048450511963809
CC_&_4,TT_&_0,TDI,Whole body water mass,0.32465575462007734,5.623892703244714e-6,0.0017048450511963809
CC_&_4,TC_&_0,IMD,Arm fat mass (left),0.038781669121511916,0.00039925075291686154,0.03202209000000133
CC_&_4,TT_&_0,IMD,Arm fat mass (left),0.0462399035158463,3.38595084519833e-5,0.007520502812718708
CC_&_4,TC_&_0,IMD,Arm fat mass (right),0.033170167051805796,0.000677864482967725,0.041071318190093666
CC_&_4,TT_&_0,IMD,Arm fat mass (right),0.03906581164395967,8.657991148041712e-5,0.01241617972028185
CC_&_4,TT_&_0,IMD,Arm fat-free mass (left),0.027981775252164214,0.00012807917704834925,0.016370133148279856
CC_&_4,TT_&_0,IMD,Arm fat-free mass (right),0.028685504119550072,2.7150281462496294e-5,0.006663071405840369
CC_&_4,TT_&_0,IMD,Arm predicted mass (left),0.027236650316195654,7.638358971147891e-5,0.012409474545417794
CC_&_4,TT_&_0,IMD,Arm predicted mass (right),0.027480957022086965,1.9867938901742142e-5,0.006663071405840369
CC_&_4,TT_&_0,IMD,Basal metabolic rate,55.520917964955885,2.690928618364437e-5,0.006663071405840369
CC_&_4,TC_&_0,IMD,Body mass index (BMI),0.2704813973974843,0.00021048005686771616,0.02096405726453817
CC_&_4,TT_&_0,IMD,Body mass index (BMI),0.31967751546711776,1.9175926754609345e-5,0.006663071405840369
CC_&_4,TT_&_0,IMD,E10-E14 Diabetes mellitus,0.015416122357407077,0.0003427100425606391,0.03202209000000133
TC_&_4,TT_&_0,IMD,E86 Volume depletion,-0.00568753797610013,0.0006734640656358466,0.041071318190093666
CC_&_4,TT_&_0,IMD,Hip circumference,0.5564644486916749,0.00011657257683215639,0.01577337920801113
CC_&_4,TT_&_0,IMD,Impedance of arm (left),-2.205560827724685,0.0001930904068751457,0.02096405726453817
CC_&_4,TT_&_0,IMD,Impedance of arm (right),-2.502092975982681,1.5925760688842626e-5,0.006663071405840369
CC_&_4,TT_&_0,IMD,Impedance of leg (left),-1.8600518327066238,0.00020093822713362753,0.02096405726453817
CC_&_4,TT_&_0,IMD,Impedance of leg (right),-1.77741152295969,0.00036055147210595955,0.03202209000000133
CC_&_4,TT_&_0,IMD,Impedance of whole body,-4.407235582304211,1.6090985438402713e-5,0.006663071405840369
CC_&_4,TC_&_0,IMD,Leg fat mass (left),0.085866891278247,0.00034757146241806133,0.03202209000000133
CC_&_4,TT_&_0,IMD,Leg fat mass (left),0.09354822255547163,0.00013668383553409492,0.016727989777673195
CC_&_4,TC_&_0,IMD,Leg fat mass (right),0.0917417088146264,0.00020300753142670733,0.02096405726453817
CC_&_4,TT_&_0,IMD,Leg fat mass (right),0.09923956874533542,8.382393323497157e-5,0.01241617972028185
CC_&_4,TC_&_0,IMD,Leg fat-free mass (left),0.06508108033257892,0.0005229218492010323,0.03717798627392464
CC_&_4,TT_&_0,IMD,Leg fat-free mass (left),0.0849446365302289,1.0569267771133925e-5,0.006663071405840369
CC_&_4,TC_&_0,IMD,Leg fat-free mass (right),0.06337729374517746,0.0006806892409298625,0.041071318190093666
CC_&_4,TT_&_0,IMD,Leg fat-free mass (right),0.08089298517866421,2.493461865460682e-5,0.006663071405840369
CC_&_4,TC_&_0,IMD,Leg predicted mass (left),0.06093267895168582,0.0005331092304712607,0.03717798627392464
CC_&_4,TT_&_0,IMD,Leg predicted mass (left),0.07963235445690874,1.0633744747950533e-5,0.006663071405840369
CC_&_4,TC_&_0,IMD,Leg predicted mass (right),0.06097654847983517,0.0004946353764369397,0.036677601473611536
CC_&_4,TT_&_0,IMD,Leg predicted mass (right),0.077519371934616,1.6624881546454008e-5,0.006663071405840369
TC_&_4,TT_&_0,IMD,O20-O29 Other maternal disorders predominantly related to pregnancy,0.0033155091034729645,0.0007053360294155735,0.041071318190093666
CC_&_4,TT_&_0,IMD,Trunk fat-free mass,0.17792298755815772,0.0003777732964638825,0.03202209000000133
CC_&_4,TT_&_0,IMD,Trunk predicted mass,0.16889612888593442,0.0004274946238813317,0.03337597182448034
CC_&_4,TT_&_0,IMD,Waist circumference,0.6354682271719058,0.0006297021627928969,0.041071318190093666
CC_&_4,TC_&_0,IMD,Weight,0.7417614126047254,0.00063286327295404,0.041071318190093666
CC_&_4,TT_&_0,IMD,Weight,0.91560654753611,3.898585670686007e-5,0.007995544220018788
CC_&_4,TT_&_0,IMD,Whole body fat-free mass,0.39572886606180896,5.4345693354856055e-5,0.010228988027955837
CC_&_4,TT_&_0,IMD,Whole body water mass,0.2902955544562886,5.8532051698761227e-5,0.010228988027955837
CC_&_4,TC_&_0,IMD,cataract,0.0077212374262298385,0.00039795016586821906,0.03202209000000133


==> tabs/supplementary_table_4.csv <==
PARAMETER_TYPE,TREATMENTS,CASE,CONTROL,TARGET,CONFOUNDERS,COVARIATES,INITIAL_ESTIMATE,TMLE_ESTIMATE,TMLE_STD,TMLE_PVALUE,TMLE_LWB,TMLE_UPB,ONESTEP_ESTIMATE,ONESTEP_STD,ONESTEP_PVALUE,ONESTEP_LWB,ONESTEP_UPB,LOG,SIEVE_STD,SIEVE_PVALUE,SIEVE_LWB,SIEVE_UPB,TRAIT_ADJUSTED_TMLE_PVALUE,ADJUSTED_PVALUE
IATE,rs1805005_&_rs1129038,GT_&_CT,GG_&_TT,Black,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.008682659967135568,-0.004161004839895099,0.0016339659406636455,0.010879135778791394,-0.007363527693884549,-0.0009584819859056498,-0.004202179763021015,0.0016341876081917078,0.010128606150656272,-0.007405137078529484,-0.0009992224475125458,,0.0016338388668373227,0.010872639583505365,-0.00736327017543799,-0.0009587395043522073,0.020398379585233863,0.02657756342634645
IATE,rs1805005_&_rs1129038,GT_&_CT,GG_&_TT,Blonde,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.041974106147985774,-0.024434700973342275,0.0021350718668328343,2.5311231580740283e-30,-0.02861937598906808,-0.02025002595761647,-0.02457814786536836,0.002135452081993866,1.1921005701167722e-30,-0.02876356809108437,-0.020392727639652348,,0.0021405804436653852,3.519508496727659e-30,-0.02863016154893721,-0.02023924039774734,7.593369474222085e-30,5.807189019600638e-29
IATE,rs1805005_&_rs1129038,GT_&_CC,GG_&_TT,Blonde,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.044177354229089416,-0.028521238105218134,0.0025264777505798336,1.501774329785676e-29,-0.033473056582561375,-0.02356941962787489,-0.028594455128389387,0.0025250046621003125,1.0013372397821906e-29,-0.033543386397741196,-0.02364552385903758,,0.002534497994929552,2.2331408051687786e-29,-0.03348876289416904,-0.02355371331626722,3.7544358244641896e-29,2.9477458628227876e-28
IATE,rs1805005_&_rs1129038,GT_&_CT,GG_&_TT,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.02223754666990194,0.03172515069142731,0.0036306439686683667,2.3771053816243155e-18,0.024609200477901483,0.038841100904953144,0.031653306742289014,0.003630665729425334,2.832738049943156e-18,0.02453731387835061,0.03876929960622742,,0.0036393380723893642,2.849498017886853e-18,0.02459217914197872,0.038858122240875904,7.131316144872946e-18,2.3508358647566536e-17
IATE,rs1805005_&_rs1129038,GT_&_CC,GG_&_TT,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.044048136703775546,0.05811984168317835,0.008092457599733588,6.881428140961588e-13,0.04225887435018648,0.07398080901617023,0.05814824272667326,0.008092579972703021,6.712297644151557e-13,0.04228703554643514,0.07400944990691138,,0.008092354983091354,6.86648812446912e-13,0.04225911736620603,0.07398056600015068,1.720357035240397e-12,3.486063201653553e-12
IATE,rs1805005_&_rs1129038,GT_&_CC,GG_&_CT,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.02181059003387361,0.026500258373397697,0.0083964819392688,0.0015989642958984846,0.010043412710692833,0.04295710403610256,0.02649493598438424,0.008396551198128453,0.001602585724896987,0.010037954576450323,0.042951917392318156,,0.00839950330555439,0.0016050953798262856,0.010037534406485929,0.042962982340309465,0.002985680290155095,0.005044585479454041
IATE,rs1805005_&_rs1129038,GT_&_CC,GG_&_TT,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.03394624242594997,-0.030365075458247223,0.007119704492849729,2.0000057344612902e-5,-0.04431947670038196,-0.01641067421611249,-0.03036378998006453,0.0071195268379303,2.0006698645101127e-5,-0.044317843024035866,-0.016409736936093197,,0.007122731301933527,2.0159000830767558e-5,-0.04432537228159305,-0.016404778634901397,3.7500107521149194e-5,7.391633637948105e-5
IATE,rs1805005_&_rs1129038,GT_&_CC,GG_&_CT,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.02319353222533695,-0.025541358767425613,0.007318208160060494,0.00048286531048798744,-0.03988482107565882,-0.011197896459192407,-0.02553607695224312,0.007318334512102965,0.000484280174564042,-0.03987978690658301,-0.01119236699790323,,0.007322074379771948,0.0004861602677801705,-0.03989236084390211,-0.011190356690949114,0.0008047755174799791,0.0016887672459732239
IATE,rs1805005_&_rs6059655,GT_&_AG,GG_&_GG,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00917628344004184,-0.012490804436644336,0.004387701095073579,0.004416634793163769,-0.021090563637212918,-0.0038910452360757554,-0.012479261139761428,0.004387714235349069,0.004453387517305666,-0.021079046094865835,-0.003879476184657024,,0.004400746896862984,0.004534922030601505,-0.021116109859572206,-0.0038654990137164686,0.006624952189745653,0.012471035584154138
IATE,rs1805005_&_rs6059655,GT_&_AG,GG_&_GG,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.004953616406607283,-0.013417925460134188,0.004682689887038368,0.0041646106390274525,-0.022595853620437083,-0.004239997299831292,-0.013401407647458126,0.004682879467856038,0.0042127813096493405,-0.02257970738033301,-0.004223107914583243,,0.00469920365139842,0.004298785990250907,-0.022628195372894226,-0.004207655547374152,0.006246915958541179,0.012335646754633035
IATE,rs1805005_&_rs6059655,GT_&_AG,GG_&_GG,Red,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.01040959138460999,0.018465141141802206,0.002024573467102791,7.506630429749048e-20,0.014497039412973688,0.022433242870630726,0.01841959011895277,0.0020255379434881674,9.611633745561303e-20,0.014449598046071831,0.02238958219183371,,0.0020322094205766916,1.025239207946145e-19,0.014482083868428872,0.022448198415175542,1.608563663517653e-19,9.666541103492226e-19
IATE,rs1805007_&_rs6088372,CT_&_CT,CC_&_CC,Black,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.009168497100680463,0.003745344732012155,0.0013891017251252415,0.007013076430330332,0.0010227480849153143,0.0064679413791089956,0.0037700976900529436,0.0013891577441819173,0.006648972899131436,0.0010473912473283817,0.006492804132777506,,0.0013912752037867904,0.007102006503833997,0.001018495440006417,0.006472194024017893,0.01753269107582583,0.018749297170121755
IATE,rs1805007_&_rs6088372,CT_&_CT,CC_&_CC,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.03558791463470904,-0.03221068219015747,0.004279213365247903,5.191794012662541e-14,-0.04059780874086816,-0.023823555639446783,-0.03221446124631065,0.004279197094841104,5.155683382824608e-14,-0.04060155590752455,-0.02382736658509675,,0.004287038929760456,5.756558392330332e-14,-0.04061312409280912,-0.023808240287505823,1.2979485031656351e-13,3.4539350353981993e-13
IATE,rs1805007_&_rs6088372,CT_&_CT,CC_&_CC,Red,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.024867365408159477,0.03743870760222517,0.0027860493159202636,3.6915590684307283e-41,0.03197813665268793,0.042899278551762406,0.03744593649707645,0.0027908617305887093,4.873508680694051e-41,0.03197593336283757,0.04291593963131533,,0.00280671170912683,1.3730183135664433e-40,0.03193765373734971,0.04293976146710062,1.1074677205292185e-40,4.530960434769263e-39
IATE,rs1805007_&_rs6088372,CT_&_CT,CC_&_CC,Skin colour,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.028187397525963498,0.02454734097969818,0.00468402775927085,1.6008601555381025e-7,0.01536679040672754,0.03372789155266882,0.02454637009558353,0.004684034507506318,1.602724914488594e-7,0.015365806296278591,0.03372693389488847,,0.004694224800914526,1.7018615295765106e-7,0.015346829434570988,0.03374785252482537,4.002150388845256e-7,7.020178809503107e-7
IATE,rs1805008_&_rs1129038,CT_&_CT,CC_&_TT,Black,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.022222583459157525,-0.01223922220078955,0.0016747681974456795,2.7156612993508657e-13,-0.015521716219775092,-0.008956728181804006,-0.01226361538197247,0.0016756858240915319,2.510439606512404e-13,-0.015547907920885288,-0.008979322843059651,,0.0016778615536168218,2.9968916724305906e-13,-0.015527770416922947,-0.008950673984656151,8.146983898052597e-13,1.648290419836825e-12
IATE,rs1805008_&_rs1129038,CT_&_CT,CC_&_TT,Blonde,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.07917280124218673,-0.03920723023489207,0.002527757330858399,3.0325956427422834e-54,-0.04416155665012045,-0.034252903819663685,-0.03911841490538263,0.0025299922892823867,6.475233419169698e-54,-0.04407712177019837,-0.03415970804056689,,0.002540446352213621,9.788550061059508e-54,-0.04418641358988693,-0.0342280468798972,1.1372233660283561e-53,6.460443040299275e-52
IATE,rs1805008_&_rs1129038,CT_&_CT,CC_&_TT,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.006585675826542017,0.022574042665543317,0.004022682482507441,2.0047661809115057e-8,0.0146897090549292,0.030458376276157433,0.022563006017531223,0.004022928206596819,2.0408368732410124e-8,0.014678190795279784,0.030447821239782662,,0.004035419784486294,2.2192725232848352e-8,0.01466476522544978,0.030483320105636855,4.295927530524655e-8,9.764799102453276e-8
IATE,rs1805008_&_rs1129038,CT_&_CT,CC_&_TT,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.05171234896363389,0.05115867978712659,0.004180549562195059,1.988860685795506e-34,0.042964931568771736,0.05935242800548145,0.051158459121675784,0.004180545350221206,1.989851693021277e-34,0.042964719158659785,0.05935219908469178,,0.004195326939225197,3.337422266909558e-34,0.042935990082874534,0.05938136949137865,5.966582057386517e-34,7.342328987201028e-33
IATE,rs1805008_&_rs1129038,CT_&_CT,CC_&_TT,Red,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.01623431809756075,-0.01939576124536808,0.0024423159725082333,2.0012625037882265e-15,-0.024182625233147598,-0.014608897257588566,-0.01939090925783156,0.0024422296060756144,2.028974624236992e-15,-0.02417760397006659,-0.01460421454559653,,0.0024564284831285477,2.881829498903303e-15,-0.0242102726028984,-0.014581249887837763,3.335437506313711e-15,1.9020074692761797e-14
IATE,rs1805008_&_rs1129038,CT_&_CT,CC_&_TT,Skin colour,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.02492858338689829,-0.028740681432695713,0.0048662104819022995,3.503943668458713e-9,-0.038278304177394196,-0.019203058687997234,-0.02874139619976881,0.0048662158111316915,3.5009601556317073e-9,-0.03827902938959285,-0.019203763009944776,,0.004881939385086298,3.929257233653495e-9,-0.03830910680217249,-0.019172256063218936,1.0511831005376139e-8,1.8523641244366476e-8
IATE,rs2228479_&_rs6059655,GA_&_AG,GG_&_GG,Black,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.005032160453516571,-0.004868593613355568,0.0018611912448060033,0.008900910381067504,-0.008516471211378163,-0.001220716015332973,-0.004869450407861087,0.0018611905149488945,0.008888891246229597,-0.008517326575386196,-0.0012215742403359781,,0.0018678937340155244,0.009148303498652102,-0.008529598058974042,-0.001207589167737094,0.019073379388001792,0.023222616573501487
IATE,rs2228479_&_rs6059655,GA_&_AG,GG_&_GG,Blonde,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.006624438301195578,0.011685711466751217,0.00341821802185689,0.0006293679788523027,0.004986109272787233,0.0183853136607152,0.011676738460528666,0.0034182026813263486,0.0006354305186919117,0.004977166333532739,0.018376310587524595,,0.0034304121509194374,0.0006580067388347492,0.004962227198820527,0.01840919573468191,0.0013486456689692202,0.0021714222381546723
IATE,rs2228479_&_rs6059655,GA_&_AG,GG_&_GG,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.016266255594172992,-0.014996029396422476,0.0048020849674742985,0.001791408174093057,-0.0244079682423289,-0.005584090550516053,-0.014998712076079473,0.00480209084730491,0.0017880343568211713,-0.02441066244627306,-0.005586761705885889,,0.0048076082020998,0.001813251705617964,-0.024418768324317462,-0.005573290468527489,0.002985680290155095,0.005439755116853892
IATE,rs2228479_&_rs6059655,GA_&_AG,GG_&_GG,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.02502560278362384,0.02513427695286592,0.0050279839660893975,5.768649640929186e-7,0.015279583017302038,0.034988970888429796,0.025134138393169796,0.005027983288156994,5.769453818705166e-7,0.015279445786332576,0.03498883100000701,,0.005039610899984837,6.121477553016176e-7,0.015256821092800132,0.035011732812931705,1.2361392087705398e-6,2.3765736382298095e-6
IATE,rs2228479_&_rs6059655,GA_&_AG,GG_&_GG,Red,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.03331401994664861,-0.01643597029260622,0.001599092387376076,8.881787991318583e-25,-0.019570142191037688,-0.013301798394174755,-0.016426891103447923,0.0015983578927624652,8.970389952368395e-25,-0.019559623415026435,-0.01329415879186941,,0.0016074610175564885,1.5354173308120149e-24,-0.019586535993569052,-0.013285404591643391,2.2204469978296457e-24,1.6889590638932164e-23
ATE,rs34357723,CT,TT,Black,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.011671062812150034,0.017830778187494293,0.0008672300001730318,6.830369407232991e-94,0.016131034069148828,0.019530522305839758,0.01772265572937544,0.0008672577181385869,8.948359463365015e-93,0.016022857284670282,0.019422454174080596,,0.0008702063350938261,2.628354434832523e-93,0.0161252051115918,0.019536351263396787,2.5613885277123715e-93,3.1540253217990273e-93
ATE,rs34357723,CC,CT,Black,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.017277888838958987,0.01723368638371684,0.0006462108639499217,1.4328614089758093e-156,0.01596713297229119,0.01850023979514249,0.017233552858170638,0.0006462106078118371,1.4403716180260198e-156,0.015966999948767754,0.01850010576757352,,0.0006502731703221798,9.136384697285555e-155,0.015959174389772686,0.018508198377660996,1.074646056731857e-155,1.2898425454991374e-154
ATE,rs34357723,CC,TT,Black,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.028948951651109025,0.03503215603339331,0.0008730164003813997,0.0,0.03332107074866914,0.03674324131811748,0.03495620858754608,0.0008730257024740475,0.0,0.03324510507100652,0.036667312104085636,,0.0008754951413720846,0.0,0.03331621708766422,0.0367480949791224,0.0,0.0
ATE,rs34357723,CC,CT,Blonde,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.03205207367756301,-0.03204749859271393,0.0009956967331977537,5.017537290514536e-227,-0.0339990335552625,-0.030095963630165357,-0.03204748346158217,0.0009956967306796669,5.019975656548208e-227,-0.033999018419195365,-0.03009594850396897,,0.001000806805677712,5.446688118095536e-225,-0.03400904388732482,-0.03008595329810303,7.526305935771805e-226,8.714700988952859e-225
ATE,rs34357723,CC,TT,Blonde,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.03078262985029407,-0.030602060685375805,0.0018470312357591237,1.2329915967865755e-61,-0.03422218508000644,-0.026981936290745166,-0.030605476952417505,0.0018470311602131891,1.1956544256641032e-61,-0.03422560119898044,-0.026985352705854573,,0.0018595755100250244,7.536151993215553e-61,-0.03424676171155756,-0.026957359659194047,6.164957983932878e-61,8.612745135103488e-61
ATE,rs34357723,CT,TT,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.12417445629011323,0.13921503074856295,0.0023947899797618364,0.0,0.13452131606853496,0.14390874542859095,0.138982168681241,0.0023951254897883385,0.0,0.13428779641188368,0.1436765409505983,,0.002405041130259633,0.0,0.13450123675191655,0.14392882474520935,0.0,0.0
ATE,rs34357723,CC,CT,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0875685306386179,0.08060301258437805,0.0015080281318933444,0.0,0.07764732384324388,0.08355870132551221,0.0805851541896279,0.0015080380980632424,0.0,0.07762944591510737,0.08354086246414844,,0.0015153480926528573,0.0,0.07763298489873698,0.08357304027001912,0.0,0.0
ATE,rs34357723,CC,TT,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.21174298692873111,0.2196900528493893,0.002342195874500639,0.0,0.21509942099751478,0.22428068470126383,0.2195673228708689,0.002342410759389338,0.0,0.21497626985122387,0.2241583758905139,,0.0023585304152220488,0.0,0.2150674181791118,0.22431268751966682,0.0,0.0
ATE,rs34357723,CT,TT,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.11172655674481895,0.11440575188698855,0.002692647638891229,0.0,0.10912824535922891,0.1196832584147482,0.11436547844140067,0.0026926793011228197,0.0,0.10908790985664127,0.11964304702616008,,0.002705367747694254,0.0,0.10910332853657156,0.11970817523740554,0.0,0.0
ATE,rs34357723,CC,CT,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.02409592908537897,-0.022907836973017223,0.0015381092873981456,3.733319907838203e-50,-0.025922483853436377,-0.01989319009259807,-0.022904504373685363,0.0015381099864280625,3.856633212918233e-50,-0.025919152624181645,-0.01988985612318908,,0.0015428984770551324,7.245519369465224e-50,-0.025931862419846987,-0.01988381152618746,1.8666599539191014e-49,7.904202948507516e-50
ATE,rs34357723,CC,TT,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.08763062765943999,0.09152628800216589,0.002622486485316887,1.6552074005117007e-266,0.08638629517676955,0.09666628082756223,0.0914609740677153,0.0026225312460181776,4.022586402899447e-266,0.08632089351272158,0.09660105462270903,,0.002636562567204237,4.802671254385139e-264,0.08635872032745912,0.09669385567687266,1.2414055503837757e-265,8.233150721803095e-264
ATE,rs34357723,CT,TT,Red,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.2897461503636339,-0.2643493032650175,0.0024668675519474636,0.0,-0.2691842877689246,-0.25951431876111036,-0.2650900481306254,0.002466376557203238,0.0,-0.26992407029994026,-0.2602560259613106,,0.0024985545314848423,0.0,-0.26924638016013713,-0.25945222636989784,0.0,0.0
ATE,rs34357723,CC,CT,Red,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.009707701782671581,-0.03944339104954404,0.0005251624111909881,0.0,-0.04047269321784991,-0.038414088881238165,-0.03953312842177238,0.0005255449369030314,0.0,-0.04056318032870472,-0.03850307651484004,,0.0005304845981299877,0.0,-0.04048312175623202,-0.038403660342856055,0.0,0.0
ATE,rs34357723,CC,TT,Red,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.29945385214630543,-0.30478876579284464,0.002423017409317239,0.0,-0.30953780536633024,-0.30003972621935904,-0.3046231765523978,0.0024223226148174805,0.0,-0.3093708543500405,-0.29987549875475505,,0.002456661080941558,0.0,-0.30960373303371136,-0.2999737985519779,0.0,0.0
ATE,rs34357723,CT,TT,Skin colour,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.1854543092596319,0.18875149503560396,0.0032545408165167464,0.0,0.18237269498502773,0.19513029508618018,0.18870630131564928,0.0032545648190161394,0.0,0.18232745422091137,0.19508514841038718,,0.003271614434197545,0.0,0.18233924857327538,0.19516374149793253,0.0,0.0
ATE,rs34357723,CC,CT,Skin colour,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.13426383118217905,0.1339547027001872,0.0018013676763309306,0.0,0.13042407737615633,0.13748532802421806,0.1339538611021156,0.0018013677107524303,0.0,0.13042323571061964,0.13748448649361156,,0.0018133249832317233,0.0,0.13040065104078633,0.13750875435958806,0.0,0.0
ATE,rs34357723,CC,TT,Skin colour,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.319718140441811,0.3227097798767504,0.0032083311933399335,0.0,0.3164215492684628,0.3289980104850381,0.3226601624177649,0.00320835486765227,0.0,0.31637188540855216,0.32894843942697766,,0.0032357743475586176,0.0,0.3163677786934369,0.32905178106006394,0.0,0.0
ATE,rs6059655,GG,AG,Black,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.017632557767526542,0.018462541259400708,0.00070976510714035,4.649442341257483e-149,0.01707142347855962,0.019853659040241795,0.018458940020005223,0.0007097637074572724,5.29826290707134e-149,0.01706782498249992,0.019850055057510526,,0.0007154569611884654,7.743405657992429e-147,0.017060271382982842,0.019864811135818575,2.3247211706287412e-148,1.0324540877323238e-146
ATE,rs6059655,GG,AG,Blonde,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.03321517867974008,-0.03139135379951216,0.001315578075810452,9.264357007499066e-126,-0.033969846366888726,-0.028812861232135594,-0.03139083059506213,0.001315591814670857,9.408534098309265e-126,-0.03396935009018255,-0.02881231109994172,,0.0013248864561319351,4.195490272826802e-124,-0.033988083537135665,-0.02879462406188866,6.948267755624299e-125,5.2995666604128014e-124
ATE,rs6059655,GG,AG,Dark-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.07287659343174702,0.0729403182083746,0.0018259456450969921,0.0,0.06936152090178695,0.07651911551496225,0.0729402097889992,0.001825945493400059,0.0,0.06936141277973289,0.07651900679826552,,0.001836620969697833,0.0,0.06934060725451581,0.07654002916223339,0.0,0.0
ATE,rs6059655,GG,AG,Light-Brown,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.028387592037667074,-0.028089038788503416,0.001919809657255045,1.8235001661028048e-48,-0.031851806672089755,-0.024326270904917076,-0.028089232354050378,0.0019198097878713016,1.820827604145204e-48,-0.031852000493640564,-0.02432646421446019,,0.0019279381958767772,4.392822048162979e-48,-0.031867728216841036,-0.0243103493601658,6.838125622885518e-48,4.5838143111265867e-48
ATE,rs6059655,GG,AG,Red,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.026879150347526908,-0.030070189647808235,0.0009334892623064971,2.1307132181591416e-227,-0.03189979989203515,-0.02824057940358132,-0.030068147838482023,0.0009335463620357338,2.4355946556289694e-227,-0.031897869996422114,-0.028238425680541933,,0.0009407165925949812,3.322736670413821e-224,-0.03191396028895364,-0.02822641900666283,7.99017456809678e-227,4.984105005620731e-224
ATE,rs6059655,GG,AG,Skin colour,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.13401208223225344,0.13509857033335068,0.002149892930420725,0.0,0.13088484619010313,0.13931229447659824,0.13509814539770446,0.0021498945188274097,0.0,0.13088441814122856,0.13931187265418035,,0.002162458375096321,0.0,0.13086022980009487,0.1393369108666065,0.0,0.0
IATE,rs885479_&_rs6059655,GA_&_AG,GG_&_GG,Red,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.027241047550315377,-0.015910291714847282,0.0019269602311304949,1.5017937179755178e-16,-0.019687074503310302,-0.012133508926384264,-0.015934105586928808,0.0019262771471623326,1.3211648207532044e-16,-0.019709549551822792,-0.012158661622034824,,0.0019292603246867657,1.6264464270684238e-16,-0.0196915724680354,-0.012129010961659165,2.815863221204096e-16,1.1927273798501774e-15


==> tabs/supplementary_table_5.csv <==
PARAMETER_TYPE,TREATMENTS,CASE,CONTROL,TARGET,CONFOUNDERS,COVARIATES,INITIAL_ESTIMATE,TMLE_ESTIMATE,TMLE_STD,TMLE_PVALUE,TMLE_LWB,TMLE_UPB,ONESTEP_ESTIMATE,ONESTEP_STD,ONESTEP_PVALUE,ONESTEP_LWB,ONESTEP_UPB,LOG,SIEVE_STD,SIEVE_PVALUE,SIEVE_LWB,SIEVE_UPB,TRAIT_ADJUSTED_TMLE_PVALUE,ADJUSTED_PVALUE
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,"E87 Other disorders of fluid, electrolyte and acid-base balance",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0010311862086019186,0.00490876960612563,0.0013422195698547647,0.00025501139134450913,0.0022780605063842134,0.007539478705867047,0.004909968249817933,0.001342239371184223,0.0002541782236570309,0.0022792203400794314,0.007540716159556433,,0.0013431868283078074,0.19784746082936103,0.0022761717981337375,0.007541367414117523,0.0010200455653780365,0.19784746082936103
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,J93 Pneumothorax,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,2.225491440336065e-5,0.0013723035510732281,0.0004416640570567679,0.001889309887134137,0.0005066555751212202,0.002237951527025236,0.0013719891175210449,0.00044166788122660793,0.0018940372139622298,0.000506333646313698,0.002237644588728392,,0.00044155475916340947,0.3830488690651635,0.0005068721259106866,0.0022377349762357696,0.007557239548536548,0.3830488690651635
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,N20-N23 Urolithiasis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.001572464255146451,0.003097142955213307,0.0010207125124614665,0.002411122511841292,0.0010965778054719297,0.005097708104954685,0.003097006323097607,0.0010207193579880557,0.002412355339377796,0.0010964277563345333,0.00509758488986068,,0.0010220912517979741,0.3830488690651635,0.0010938809127758143,0.0051004049976508,0.009644490047365168,0.3830488690651635
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,E16 Other disorders of pancreatic internal secretion,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00025101820216361586,0.0015337069994618504,0.0005316381124666113,0.003915935547995457,0.0004917126405309942,0.0025757013583927067,0.0015335380547834853,0.0005316471927171853,0.003920503299398909,0.0004915258988406131,0.0025755502107263576,,0.0005313300061970949,0.3830488690651635,0.0004923193234100988,0.002575094675513602,0.015663742191981828,0.3830488690651635
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,M91-M94 Chondropathies,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,3.6714609878604635e-6,0.0013179003781034987,0.0004577319638063574,0.003987083385347797,0.0004207597988179577,0.0022150409573890397,0.0013175859533223007,0.0004577341213336323,0.003995948591732065,0.0004204411453496191,0.002214730761294982,,0.0004578599182423204,0.3830488690651635,0.0004205114283840954,0.002215289327822902,0.015948333541391187,0.3830488690651635
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,neurological injury/trauma,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-3.4456594443628026e-5,-0.0015185157785010436,0.0005279151686582077,0.004022088328053592,-0.0025532132820033555,-0.0004838182749987317,-0.00151824174279722,0.0005279224697183715,0.00402921608017813,-0.0025529535561530326,-0.0004835299294414072,,0.0005280112382024527,0.3830488690651635,-0.0025533987888102525,-0.0004836327681918349,0.01608835331221437,0.3830488690651635
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,E15-E16 Other disorders of glucose regulation and pancreatic internal secretion,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00022226307263936083,0.0015058955244564656,0.0005315330687591936,0.004609852062711776,0.00046410704796331264,0.0025476840009496186,0.001506016869651637,0.0005315417999501429,0.004607231620519188,0.0004642112802926029,0.002547822459010671,,0.0005312551511451602,0.3830488690651635,0.00046465456161056697,0.0025471364873023645,0.018439408250847104,0.3830488690651635
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,joint disorder,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0008087641321733997,0.006872442688606565,0.002428642699157017,0.004658699201864422,0.0021123776499301803,0.01163250772728295,0.006874145761491721,0.0024286446190395763,0.00464853191965946,0.002114076959904534,0.011634214563078909,,0.0024301211815327406,0.3830488690651635,0.002109492694734463,0.011635392682478669,0.01863479680745769,0.3830488690651635
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,M94 Other disorders of cartilage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,2.394556558117937e-6,0.0010438564970101036,0.00036926584307273594,0.004701147089250283,0.00032010679508894435,0.0017676061989312626,0.0010436052255494987,0.00036926758545175874,0.004711341863283378,0.00031985210861901214,0.0017673583424799855,,0.000369324698112905,0.3830488690651635,0.0003199933901076803,0.0017677196039125268,0.01880458835700113,0.3830488690651635
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,B35-B49 Mycoses,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00036012217147780466,0.002347480939619479,0.000836608413528762,0.005017071380909341,0.0007077541647904616,0.0039872077144484964,0.00234794055900715,0.0008366117593409564,0.005008698826528698,0.0007082072264890755,0.003987673891525225,,0.0008360473439097404,0.3830488690651635,0.0007088582561860122,0.0039861036230529456,0.020068285523637364,0.3830488690651635
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,I31 Other diseases of pericardium,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0003401033752223884,-0.0014079924169546334,0.000512751445453933,0.0060337429670140365,-0.0024129694890794155,-0.00040301534482985136,-0.0014078550645187677,0.0005127608008415519,0.006039593229037207,-0.0024128504729157172,-0.0004028596561218181,,0.0005128581542521715,0.4219823876199297,-0.002413175928466579,-0.0004028089054426878,0.024134971868056146,0.4219823876199297
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,O85-O92 Complications predominantly related to the puerperium,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0011829239228521452,-0.0007226391784432877,0.00026691184902652047,0.006781349926506055,-0.0012457781981931285,-0.00019950015869344697,-0.0007229958349351817,0.00026698830116750105,0.006769906423695036,-0.001246284698531357,-0.00019970697133900642,,0.00026689108926802874,0.433714740233441,-0.0012457361012032896,-0.00019954225568328589,0.02712539970602422,0.433714740233441
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,H01 Other inflammation of eyelid,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-1.0819632747582992e-6,-0.001018273876052051,0.0003812517965681724,0.007565772868548219,-0.0017655156783997702,-0.00027103207370433196,-0.0010180909549573236,0.00038125485645691524,0.007577077089645052,-0.0017653387545929237,-0.00027084315532172347,,0.00038117149961180985,0.44513474463187747,-0.001765356287224323,-0.00027119146487977926,0.030263091474192875,0.44513474463187747
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,K76 Other diseases of liver,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0009033468998727011,-0.0026176258504008384,0.0009891857745669844,0.008139417910934406,-0.004556399562938576,-0.0006788521378631007,-0.002617558583367282,0.000989191782447742,0.008141441223018084,-0.004556344071166634,-0.00067877309556793,,0.000988801708444953,0.44513474463187747,-0.004555641586804625,-0.000679610113997052,0.03255767164373762,0.44513474463187747
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,Skin colour,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.003358708040652086,-0.010849034140006491,0.004124345486500827,0.008526575867299581,-0.018932624794235835,-0.002765443485777147,-0.010848114084990082,0.004124362287197482,0.008532442283588853,-0.01893173766806957,-0.0027644905019105926,,0.004139286931604147,0.44889372165639296,-0.018961887447627945,-0.002736180832385039,0.034106303469198324,0.44889372165639296
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,K66 Other disorders of peritoneum,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0004116294811331869,0.002164783125715682,0.0008781485417601403,0.013695297550789472,0.00044363897641451597,0.0038859272750168487,0.002164745897129924,0.0008781550749013785,0.013697619194369908,0.0004435889430727466,0.003885902851187102,,0.0008784311939962208,0.5971867494980958,0.0004430896225865689,0.0038864766288447955,0.05478119020315789,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,N23 Unspecified renal colic,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,4.753846973473034e-6,0.0012485047807890312,0.0005074050005964284,0.01387208058047014,0.0002540065762458212,0.002243002985332241,0.0012482292515855259,0.0005074078359778213,0.013893619196792899,0.0002537254897819396,0.002242733013389112,,0.0005071148625575006,0.5971867494980958,0.00025457791415134856,0.002242431647426714,0.05548832232188056,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,N89 Other noninflammatory disorders of vagina,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0036894011864434515,0.0011651852268549892,0.0004813698567832617,0.015496961582632569,0.00022171510391677713,0.0021086553497932014,0.0011692316670057741,0.000481509087985593,0.01517164299589472,0.0002254886551906843,0.002112974678820864,,0.0004811725812032819,0.5971867494980958,0.0002221042973483805,0.002108266156361598,0.061987846330530276,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,K30 Dyspepsia,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0003893196179207993,-0.003105744634684029,0.001291989545037276,0.01622398303210917,-0.005638004429754748,-0.0005734848396133098,-0.003105940313517301,0.0012919946880726107,0.016217687542735042,-0.00563821018877919,-0.0005736704382554125,,0.001291386317461729,0.5971867494980958,-0.005636815307036832,-0.0005746739623312268,0.06489593212843668,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,M75 Shoulder lesions,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,5.370679889282807e-5,0.0028683152259050136,0.0012027804115213227,0.0170917364757534,0.0005109025904133039,0.005225727861396723,0.002868121605619612,0.0012027869023489952,0.017099814188286974,0.0005106962483051795,0.005225546962934044,,0.0012028455967083573,0.5971867494980958,0.0005107811773940383,0.005225849274415989,0.0683669459030136,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,N21 Calculus of lower urinary tract,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0005658747899573613,0.0009334632976079005,0.000391665956469506,0.017157924737921656,0.00016581006196423795,0.001701116533251563,0.0009331069959496992,0.00039166824740866443,0.01720102595901731,0.00016544927013570517,0.001700764721763693,,0.0003915242268703878,0.5971867494980958,0.00016608991386704976,0.0017008366813487511,0.03431584947584331,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,N30-N39 Other diseases of urinary system,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0016002501878716229,0.005011492611304625,0.002114403617286391,0.017780405104451162,0.0008673265140070295,0.00915565870860222,0.0050116033101437075,0.002114408512110449,0.01777815125039799,0.0008674276191414157,0.009155779001146,,0.0021177863236516714,0.5971867494980958,0.0008607076899958552,0.009162277532613394,0.07112162041780465,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,D10-D36 Benign neoplasms,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-1.134179970894229e-5,-0.0007852764690960228,0.00033197586280492866,0.018007986669943365,-0.0014359389559124927,-0.00013461398227955273,-0.000785202487757972,0.0003319776574143656,0.01801944923481074,-0.0014358684919537758,-0.00013453648356216827,,0.00033180927857756615,0.5971867494980958,-0.0014356107048442714,-0.00013494223334777425,0.07203194667977346,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,peritonitis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,3.7609184930326984e-5,0.0009544630617720711,0.0004063926190585859,0.01884340398915822,0.00015794602012228238,0.0017509801034218597,0.0009543100590369418,0.00040639400302240185,0.018862867955724737,0.00015779030486061418,0.0017508298132132695,,0.0004061298386659473,0.5971867494980958,0.00015846320493975025,0.001750462918604392,0.07537361595663288,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,N20 Calculus of kidney and ureter,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0014367070666973728,0.002078659693426927,0.0008965585825369414,0.020423298289814894,0.0003214324300914585,0.0038358869567623956,0.0020785746641505502,0.0008965603500666608,0.020428695578667447,0.000321343936511162,0.0038358053917899385,,0.0008977596880868077,0.5971867494980958,0.0003190830380048681,0.0038382363488489862,0.04084659657962979,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,Monocyte count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.000834280940722035,0.003803481769547239,0.0016427617048786435,0.02059712895810411,0.0005837190406687001,0.007023244498425778,0.003802721608755514,0.0016427679825004354,0.020622933506187092,0.0005829465759301434,0.007022496641580885,,0.0016459731850773096,0.5971867494980958,0.0005774336072770256,0.007029529931817453,0.08238851583241644,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,K12 Stomatitis and related lesions,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,1.5036673133854644e-6,0.0010117176988235835,0.00044021248090832195,0.021548103269646027,0.000148914767503951,0.001874520630143216,0.0010114804202918444,0.0004402147578911695,0.021579459711285852,0.00014867302615582077,0.0018742878144278681,,0.0004399422323331237,0.5971867494980958,0.00014944676817250663,0.0018739886294746604,0.08619241307858411,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,head injury,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0004442204574214901,-0.0009203914247560576,0.0004029417243336624,0.022361418934186635,-0.0017101448188186724,-0.00013063803069344288,-0.0009203771908169367,0.0004029431852637563,0.02236398079973223,-0.0017101334482576293,-0.00013062093337624404,,0.0004026393289677799,0.5971867494980958,-0.0017095500082922824,-0.00013123284121983273,0.08944567573674654,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,C18 Malignant neoplasm of colon,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0004287785429555205,-0.0013809813875529102,0.0006053474341865839,0.022530942916465253,-0.002567443751376201,-0.0001945190237296196,-0.00138101984921197,0.0006053484391552142,0.02252740997864441,-0.0025674841827428856,-0.00019455551568105462,,0.0006054351106286049,0.5971867494980958,-0.0025676123993610012,-0.0001943503757448192,0.09012377166586101,0.5971867494980958
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,K65-K67 Diseases of peritoneum,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00017367358122641685,0.0021371696378964947,0.0009485771077042712,0.02425793975864835,0.0002779876641796021,0.003996351611613387,0.0021370681591828308,0.0009485872817260523,0.024266209405450417,0.00027786624469597647,0.003996270073669685,,0.0009483302128501236,0.6004977737867119,0.0002784765752590454,0.003995862700533944,0.0970317590345934,0.6004977737867119
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,I46 Cardiac arrest,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0001821497659999646,0.0011315289059329492,0.0005024723622579967,0.0243276395466123,0.00014669852091352218,0.0021163592909523763,0.00113139127865415,0.0005024700647348256,0.024344305802228385,0.0001465653967095172,0.0021162171605987826,,0.0005021602846682072,0.6004977737867119,0.00014731283351688022,0.0021157449783490183,0.0973105581864492,0.6004977737867119
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,Impedance of leg (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.2832963732316962,0.5114116410461697,0.2283573183040739,0.025122352438865524,0.06383829501198507,0.9589849870803542,0.5113636794871482,0.22835747690633432,0.025136106602131107,0.06379002259739347,0.9589373363769029,,0.22937890887260437,0.6186567092701913,0.0618372408427692,0.9609860412495701,0.1004894097554621,0.6186567092701913
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,B37 Candidiasis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00015875175475119627,0.001682289048848037,0.0007662277963120184,0.02812490100197269,0.00018050612040291592,0.003184071977293158,0.0016827167832184813,0.0007662311529410684,0.028085617898199595,0.00018092727588359808,0.0031845062905533645,,0.000765669799875468,0.6518680315430496,0.00018160381704212625,0.003182974280653948,0.11249960400789076,0.6518680315430496
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,Basophill count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0005174712233326002,0.0008092430826656179,0.0003703060752922653,0.028864773442494787,8.34544938748869e-5,0.001535031671456349,0.0008091683846103701,0.0003703063913030201,0.02887969300529872,8.337917644821895e-5,0.0015349575927725212,,0.0003705830022227019,0.6546997879139582,8.291374502639409e-5,0.0015355724203048417,0.11545909376997915,0.6546997879139582
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,B25-B34 Other viral diseases,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,3.7488982049081875e-6,0.0013271448872257461,0.0006113698028180107,0.029948878926887863,0.00012887886600055514,0.0025254109084509374,0.0013268412192679257,0.0006113702441935083,0.029986582939791145,0.0001285743329603262,0.002525108105575525,,0.0006115870201028883,0.658433070240932,0.00012845635441190877,0.0025258334200395837,0.11979551570755145,0.658433070240932
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,G30-G32 Other degenerative diseases of the nervous system,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00082444165390701,0.0014197655676725174,0.0006604702112075191,0.03158514678265291,0.00012526425525329608,0.002714266880091739,0.0014201309162763932,0.0006604686006321314,0.03154096764421926,0.0001256327605354253,0.0027146290720173613,,0.0006606315146200359,0.6632363146549719,0.00012495159196509857,0.0027145795433799365,0.12634058713061164,0.6632363146549719
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,osteoarthritis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-7.254736044718525e-5,0.004306939492790766,0.0020052914079359964,0.031731186318924104,0.0003766299719265131,0.008237249013655018,0.004308902351552282,0.0020053011631229706,0.031654301302940654,0.000378573710821414,0.00823923099228315,,0.0020078965462744236,0.6632363146549719,0.00037153457741052626,0.008242344408171006,0.12692474527569642,0.6632363146549719
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,inflammatory bowel disease,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,2.2929025482326586e-5,0.0014102459323057307,0.0006660164476838737,0.034223570905546376,0.00010487416687318999,0.0027156176977382717,0.0014099210510843218,0.0006660164906577129,0.034264965397938704,0.00010454920142437697,0.0027152929007442667,,0.0006657733465544879,0.6903414387309464,0.000105354151192228,0.0027151377134192337,0.1368942836221855,0.6903414387309464
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,"I64 Stroke, not specified as haemorrhage or infarction",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00022043647810865,0.0008646379901723957,0.00041836969061886047,0.0387645010414385,4.464625641595137e-5,0.00168462972392884,0.0008647493339651942,0.0004183684953338316,0.038738857298756244,4.475994293066585e-5,0.0016847387249997224,,0.000418285169871524,0.7625761665194093,4.481412195698868e-5,0.0016844618583878026,0.155058004165754,0.7625761665194093
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,I12 Hypertensive renal disease,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00019466995315076723,-0.0009050802152788265,0.00044247119411304004,0.04080497082233095,-0.0017723101550513316,-3.785027550632129e-5,-0.0009051109835477607,0.00044247088925073456,0.040797984110194016,-0.0017723403257995179,-3.788164129600363e-5,,0.00044240409624762833,0.7757405599936154,-0.0017721763105371714,-3.798412002048175e-5,0.1632198832893238,0.7757405599936154
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,Pork intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.001925271248962641,0.010097509160079251,0.0049705719224927515,0.042209124475612876,0.00035534083556051053,0.019839677484597994,0.010096666035169805,0.004970586963080146,0.042226941521923564,0.00035446823156165715,0.019838863838777955,,0.004975751508027315,0.7757405599936154,0.0003452154083248334,0.01984980291183367,0.1688364979024515,0.7757405599936154
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,M00-M03 Infectious arthropathies,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0003192866185968805,-0.0006149611768352489,0.00030320872070282686,0.042542699761500526,-0.0012092409493766304,-2.0681404293867523e-5,-0.0006149527383330227,0.00030321226244103567,0.0425479564474482,-0.0012092394525724274,-2.0666024093618073e-5,,0.0003030121442861855,0.7757405599936154,-0.001208854066514428,-2.1068287156069928e-5,0.1701707990460021,0.7757405599936154
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,I80 Phlebitis and thrombophlebitis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0002696629881818053,0.0017153337087923873,0.0008523896086229819,0.044180254618598494,4.46762766614121e-5,0.0033859911409233625,0.0017156051299860612,0.0008523904031203266,0.044146922297691835,4.494614066471135e-5,0.003386264119307411,,0.0008523224969394505,0.7887712128950348,4.481231157781084e-5,0.0033858551060069637,0.17672101847439398,0.7887712128950348
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,"O94-O99 Other obstetric conditions, not elsewhere classified",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00017800850574555628,0.0009134778487512844,0.0004558850309329016,0.045097865197989445,1.9957201126654528e-5,0.0018069984963759143,0.0009151673276535603,0.00045587839876107597,0.044699044887404976,2.1659678881848676e-5,0.001808674976425272,,0.0004566657298710197,0.7935824333641353,1.842946523038702e-5,0.001808526232272182,0.15477917175729106,0.7935824333641353
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,B00-B09 Viral infections characterized by skin and mucous membrane lesions,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00022675098166674058,0.001126911577165977,0.0005688067228156274,0.0475710937723371,1.2067884440591231e-5,0.002241755269891363,0.001126868616065191,0.0005688100841650722,0.04758087401978393,1.2018335198214812e-5,0.0022417188969321676,,0.000568418821785599,0.8005671415963739,1.2831158331509619e-5,0.0022409919960004448,0.1902843750893484,0.8005671415963739
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,gout,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0020495749102639716,0.001721891005208501,0.0008702033685295073,0.047847864998287866,1.631915122046984e-5,0.0034274628591965325,0.0017218694268315777,0.000870205608456633,0.04785123225784076,1.629318265523134e-5,0.003427445671007924,,0.0008707991219125688,0.8005671415963739,1.5156088490759318e-5,0.003428625921926243,0.19139145999315146,0.8005671415963739
IATE,rs1045570_&_rs3755967,TG_&_CT,GG_&_CC,C15-C26 Malignant neoplasms of digestive organs,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0014133431137619513,-0.0018296057408181828,0.0009299241626880712,0.04912869300830629,-0.0036522285156579473,-6.9829659784183436e-6,-0.0018295535428946126,0.0009299238265761978,0.049135076571054155,-0.0036521756589654366,-6.931426823788287e-6,,0.0009293697075918317,0.8005671415963739,-0.0036511368960206974,-8.074585615668213e-6,0.09825738601661257,0.8005671415963739
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,F20 Schizophrenia,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-7.840870935888359e-5,-0.0011199285636010494,0.0003501180288699655,0.001380500648710623,-0.0018061491373728552,-0.0004337079898292434,-0.0011198923295980294,0.0003501247265835816,0.0013812893393577818,-0.0018061260306826317,-0.00043365862851342703,,0.00035009373095817864,0.4147001264032761,-0.001806099667492336,-0.00043375745970976266,0.005522002594842492,0.4147001264032761
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,colitis/not crohns or ulcerative colitis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00032520875716542374,0.0013446938223618124,0.0004229087297668381,0.0014747255307812194,0.0005158057124567686,0.002173581932266856,0.0013449908500000978,0.00042291852135661786,0.0014715295302669513,0.0005160835488800843,0.0021738981511201113,,0.00042271779966540635,0.4147001264032761,0.0005161821593935967,0.002173205485330028,0.005898902123124878,0.4147001264032761
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,"N83 Noninflammatory disorders of ovary, Fallopian tube and broad ligament",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0049057407016985174,-0.0031054006022416874,0.000985493916448395,0.001626613925279206,-0.0050369383838764865,-0.0011738628206068883,-0.003112361987050614,0.0009855621817289665,0.0015889004465298733,-0.0050440335665368225,-0.0011806904075644055,,0.000985123566351831,0.4147001264032761,-0.005036207312612934,-0.001174593891870441,0.006506455701116824,0.4147001264032761
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,eye/eyelid problem,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0015740197179661183,-0.005265146855718672,0.0017428922246081338,0.002520178472212773,-0.008681162038522105,-0.0018491316729152387,-0.005265818321817153,0.001742913575363356,0.0025172815745194625,-0.008681875351444487,-0.0018497612921898185,,0.0017455762717872858,0.49132187445559594,-0.00868641348068946,-0.0018438802307478848,0.010080713888851092,0.49132187445559594
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,F31 Bipolar affective disorder,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-3.0975651934903216e-6,-0.0012548813634320117,0.00048404957755995853,0.009529408780839882,-0.0022036036555095834,-0.00030615907135444,-0.0012547321060149379,0.0004840557426932126,0.009538869875266736,-0.002203466481564168,-0.0003059977304657078,,0.0004839438770432025,0.6404125018989243,-0.0022033939329753707,-0.00030636879388865274,0.03811763512335953,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,hayfever/allergic rhinitis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0006336156950085836,0.005003182365069138,0.0019332399842821224,0.009654427654727231,0.0012140914246954624,0.008792273305442813,0.005002392078981582,0.0019332513977144618,0.009666319414449124,0.0012132787686313764,0.008791505389331787,,0.0019358169520273805,0.6404125018989243,0.001209050858433364,0.008797313871704912,0.038617710618908924,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,A30-A49 Other bacterial diseases,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0017828775137258754,-0.003589363764041223,0.0013877018574957696,0.009694450040321533,-0.006309216746044109,-0.0008695107820383373,-0.00358940071484157,0.001387709389644952,0.009694095939262978,-0.006309268459625311,-0.0008695329700578293,,0.0013881891500204802,0.6404125018989243,-0.006310164501810639,-0.0008685630262718069,0.03877780016128613,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,cataract,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0015485980857173967,-0.002973433936568086,0.0011510980412563303,0.009791202954928172,-0.005229550712068081,-0.0007173171610680902,-0.002974523319577193,0.0011510951388292833,0.009764192325339604,-0.005230634406409399,-0.0007184122327449872,,0.001153883640654385,0.6404125018989243,-0.005235004314600642,-0.0007118635585355291,0.03916481181971269,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,bone disorder,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0015318599505713044,-0.003189739117526237,0.0012638102701856967,0.011606216392401803,-0.005666768396894279,-0.0007127098381581954,-0.0031918943191007253,0.0012638072295543103,0.011549838500514529,-0.00566891763892472,-0.0007148709992767302,,0.0012648572446778417,0.6404125018989243,-0.005668813762679378,-0.0007106644723730961,0.04642486556960721,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,A41 Other septicaemia,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00024086288974921983,-0.0032184793376636356,0.0012829459870450678,0.012119247404317027,-0.005733014033833991,-0.0007039446414932797,-0.0032183309345875863,0.0012829885130920572,0.012126069645560506,-0.005732948980502767,-0.0007037128886724052,,0.0012832086067646742,0.6404125018989243,-0.005733521991574222,-0.000703436683753049,0.04847698961726811,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,Mean time to correctly identify matches,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.4543546973957301,-2.1622612393295797,0.8711045174102333,0.013057525245027535,-3.869599346540374,-0.45492313211878543,-2.1620963197948515,0.8711103561023525,0.013065074713724877,-3.8694458706629247,-0.4547467689267781,,0.8715059757232666,0.6404125018989243,-3.870381564058624,-0.4541409146005353,0.05223010098011014,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,N00-N08 Glomerular diseases,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00041204609730800633,0.0015605327993297848,0.0006288183989258332,0.013076432952574808,0.00032806806764521185,0.0027929975310143577,0.0015616414595956078,0.0006288236382519039,0.013012637569171407,0.00032916645899299583,0.00279411646019822,,0.0006285507115535438,0.6404125018989243,0.0003285960422278126,0.002792469556431757,0.05230573181029923,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,M70-M79 Other soft tissue disorders,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0002056924418661976,-0.005752574710363918,0.0023765380748931525,0.01549662574988331,-0.010410516281117521,-0.001094633139610314,-0.005752705308131518,0.0023765675067605224,0.015495561247722594,-0.010410704564440414,-0.0010947060518226217,,0.002380963182076812,0.6404125018989243,-0.01041917679575036,-0.0010859726249774753,0.06198650299953324,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,other fractures,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-5.222788954982806e-6,-0.001036739023447301,0.000429248720415638,0.01572520610315555,-0.0018780533201293277,-0.0001954247267652742,-0.0010366244695416127,0.0004292577790796737,0.015738934134675614,-0.0018779565209266816,-0.0001952924181565439,,0.0004290556244086474,0.6404125018989243,-0.001877672594652596,-0.00019580545224200606,0.0629008244126222,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,M31 Other necrotising vasculopathies,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00016124998375577462,-0.0010406998176391163,0.0004317272315071426,0.015928912700635692,-0.0018868719198697507,-0.0001945277154084818,-0.0010415986084242213,0.0004317277543518981,0.015838358551523157,-0.0018877717354145041,-0.00019542548143393844,,0.00043158174958080053,0.6404125018989243,-0.0018865845032022715,-0.00019481513207596115,0.06371565080254277,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,sleep apnoea,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-9.274569433586431e-5,-0.0011767687152385777,0.0004910047662406022,0.016545928393027164,-0.0021391229633240336,-0.00021441446715312186,-0.001178325396344033,0.0004910164180202127,0.01640587818358148,-0.002140702481559343,-0.00021594831112872281,,0.0004908019327558577,0.6404125018989243,-0.0021387228269827098,-0.0002148146034944454,0.06618371357210866,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,allergy/hypersensitivity/anaphylaxis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0005691008846371785,0.005312857104058854,0.002217113947302092,0.016562200760103302,0.0009673819226017552,0.009658332285515953,0.005311823685390973,0.002217122741298157,0.016583705663304988,0.0009663312679719198,0.009657316102810027,,0.0022185156121850014,0.6404125018989243,0.0009646464050364137,0.009661067803081295,0.06624880304041321,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,Water intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.037482417831242884,-0.07297462609285178,0.03050347787524489,0.016741829549264554,-0.13276050503529369,-0.013188747150409873,-0.07297024078058445,0.030503549742898237,0.016748646338721133,-0.13275626058141765,-0.013184220979751235,,0.030541349202394485,0.6404125018989243,-0.13283457056880618,-0.013114681616897376,0.06696731819705821,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,urinary frequency / incontinence,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0003112418761141406,0.0014783108919620572,0.0006181836421418066,0.01678566020945739,0.0002666899566561298,0.0026899318272679846,0.0014779578604141091,0.0006181876748178151,0.016812504345406015,0.00026632902118717164,0.0026895866996410464,,0.0006182559300214052,0.6404125018989243,0.0002665515358917848,0.0026900702480323296,0.06714264083782956,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,osteoporosis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0020580384298177472,-0.002526863030730625,0.0010685792363180325,0.01804539022937676,-0.004621245485223251,-0.000432480576237999,-0.0025279012662690744,0.0010685706180692638,0.017997180841244867,-0.004622266829259043,-0.00043353570327910604,,0.0010688796173781157,0.6404125018989243,-0.004621828584600689,-0.0004318974768605611,0.07218156091750703,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,"M79 Other soft tissue disorders, not elsewhere classified",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0007265608991213023,-0.004061625685224084,0.001732244313910661,0.01904187064393242,-0.007456771290382876,-0.0006664800800652926,-0.0040619325895196595,0.0017322627201854371,0.019034096928417437,-0.007457114270411193,-0.0006667509086281257,,0.0017342307837679982,0.6404125018989243,-0.0074606555622900375,-0.0006625958081581313,0.07616748257572968,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,N20 Calculus of kidney and ureter,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0010663400097884943,-0.0023410193879245065,0.0009988372704691877,0.019091676084583006,-0.0042987097332583026,-0.00038332904259071087,-0.0023421033354936623,0.000998846843017095,0.0190373498303938,-0.004299812442727091,-0.0003843942282602338,,0.0009989449754357338,0.6404125018989243,-0.004298915562315797,-0.0003831232135332158,0.04084659657962979,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,M85 Other disorders of bone density and structure,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0010946500791419447,0.001798213163179095,0.0007673865082974253,0.019114683351637376,0.0002941591967831488,0.003302267129575041,0.0017989020189899925,0.0007673874757452864,0.019068889346888922,0.000294846156425979,0.003302957881554006,,0.0007672164938412607,0.6404125018989243,0.000294496466905125,0.0033019298594530646,0.0764587334065495,0.6404125018989243
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,Hand grip strength (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.09334161117047857,0.13878557390976295,0.060347110419432345,0.021460678581487255,0.020507091243551864,0.25706405657597403,0.13877125309471527,0.06034716682088246,0.021474255244122133,0.020492659883394507,0.25704984630603606,,0.060404956340789795,0.6701106745220613,0.020394034994100377,0.25717711282542555,0.08584271432594902,0.6701106745220613
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,Leg fat percentage (right),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.017277513582193364,0.10070175444025062,0.04410010984889908,0.022402534523536875,0.014266890663735668,0.18713661821676558,0.10069719766884533,0.044100434012921075,0.022409602947208986,0.014261698540781867,0.1871326967969088,,0.044193003326654434,0.6701106745220613,0.014085059551348977,0.18731844932915226,0.0896101380941475,0.6701106745220613
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,H65 Nonsuppurative otitis media,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0003309065570520718,-0.0010252094365683997,0.00044908349984124497,0.022437154954319336,-0.0019053992911930097,-0.00014501958194378984,-0.001025265919191807,0.0004490902915661397,0.02243177931992112,-0.0019054690853884289,-0.00014506275299518482,,0.0004488159902393818,0.6701106745220613,-0.0019048726131232702,-0.00014554626001352935,0.08974861981727734,0.6701106745220613
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,I71 Aortic aneurysm and dissection,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0013179482803444332,0.001547961325331837,0.0006853657683083236,0.023909281567419026,0.00020466548795361602,0.002891257162710058,0.0015479485242242323,0.0006853619339702189,0.02390965775332422,0.00020466020203082714,0.0028912368464176375,,0.0006853971863165498,0.6802560410438571,0.00020460752504630796,0.002891315125617366,0.0956371262696761,0.6802560410438571
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,"F20-F29 Schizophrenia, schizotypal and delusional disorders",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-3.9539232690531945e-6,-0.0010510878047461846,0.00047506612271169737,0.026932054299737468,-0.001982202801477316,-0.00011997280801505318,-0.001050838133064414,0.0004750694398905087,0.0269694154245328,-0.0019819596313640437,-0.0001197166347647841,,0.0004751543456222862,0.7394720757924793,-0.0019823732092635643,-0.00011980240022880487,0.10772821719894987,0.7394720757924793
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,osteomyelitis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-4.8457669847157385e-6,-0.0007360894523699091,0.0003370099734124905,0.028949754684184068,-0.0013966186403936195,-7.55602643461987e-5,-0.0007360045191691362,0.0003370142520250899,0.028970309369544898,-0.0013965420931420147,-7.54669451962579e-5,,0.0003370351332705468,0.766972964697668,-0.0013966661751048394,-7.551272963497886e-5,0.11579901873673627,0.766972964697668
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,rheumatoid arthritis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00017863755932923922,-0.001885163349510212,0.0008730852066432963,0.03083537905162237,-0.003596383515430192,-0.00017394318359023218,-0.0018849454736796574,0.0008730952801403947,0.03085666903148282,-0.003596185383344285,-0.00017370556401502969,,0.0008734516450203955,0.7911722832194206,-0.0035970971159874545,-0.00017322958303296978,0.12334151620648948,0.7911722832194206
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,"E87 Other disorders of fluid, electrolyte and acid-base balance",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0003993138378796423,-0.0032392797268915945,0.0015230349842458068,0.03343239423225533,-0.00622438147711268,-0.0002541779766705083,-0.003239247268247583,0.0015230557578363225,0.03343657677694039,-0.006224389734067489,-0.0002541048024276766,,0.0015240588691085577,0.8214327795196454,-0.006226380220663217,-0.0002521792331199716,0.06686478846451066,0.8214327795196454
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,E70-E90 Metabolic disorders,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0017971276532531306,-0.0062794660847201415,0.002991370943482383,0.03580041319229384,-0.012142461177621173,-0.00041647099181910986,-0.006280696766589573,0.0029913847791678792,0.035765031641953285,-0.01214371897700886,-0.000417674556170285,,0.0029947750736027956,0.8214327795196454,-0.012149117370779922,-0.00040981479866036234,0.14320165276917535,0.8214327795196454
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,E05 Thyrotoxicosis [hyperthyroidism],PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00019919073890964148,-0.0014681770187049104,0.0007030737385878567,0.036777993845579074,-0.002846179933478647,-9.017410393117372e-5,-0.0014680813568599652,0.0007030838213868429,0.03679296423497976,-0.002846104033609764,-9.005868011016617e-5,,0.0007031718268990517,0.8214327795196454,-0.002846368474370287,-8.998556303953351e-5,0.07355598769115815,0.8214327795196454
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,G90-G99 Other disorders of the nervous system,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,5.016861570759246e-5,0.0022230495445875183,0.0010660803864485876,0.037046714748725916,0.00013356475902303808,0.0043125343301519984,0.002222963839731592,0.001066084127203696,0.037054672819036974,0.00013347172240209173,0.0043124559570610925,,0.00106668786611408,0.8214327795196454,0.00013237974425803472,0.004313719344917002,0.14818685899490366,0.8214327795196454
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,Hot drink temperature,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0017143364553557751,-0.00943601434558692,0.004536480566137399,0.037523378877999475,-0.0183273770511089,-0.000544651640064937,-0.009436205642034273,0.0045365087697690374,0.03752069746843284,-0.018327623625808826,-0.000544787658259719,,0.004545560572296381,0.8214327795196454,-0.018345149356833117,-0.000526879334340721,0.1500935155119979,0.8214327795196454
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,other respiratory problems,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00013535290179301528,-0.0018458324182443037,0.0008916649106678648,0.03844387724557818,-0.003593468232902512,-9.819660358609543e-5,-0.0018463616282498128,0.0008916820187235502,0.038392058287359705,-0.003594030974171254,-9.869228232837145e-5,,0.0008919470710679889,0.8214327795196454,-0.003594016553653553,-9.76482828350543e-5,0.1537755089823127,0.8214327795196454
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,N41 Inflammatory diseases of prostate,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0007782907994735319,0.0011864125016385542,0.0005859343374392824,0.0428862761019033,3.799921218889638e-5,0.002334825791088212,0.001186842294510659,0.0005859425286742693,0.04281388885579722,3.8412950492229666e-5,0.002335271638529088,,0.0005860866513103247,0.8699920276244745,3.7703773250630885e-5,0.002335121230026478,0.10551827096664725,0.8699920276244745
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,E86 Volume depletion,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00045226528612780833,-0.002155601869721903,0.0010690200062777873,0.043755833688098066,-0.0042508482197861465,-6.035551965765957e-5,-0.002155968950612435,0.0010690304430214328,0.04372202607429281,-0.0042512357563733935,-6.070214485147645e-5,,0.0010697105899453163,0.8699920276244745,-0.0042521960998958205,-5.900763954798513e-5,0.17502333475239226,0.8699920276244745
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,I60 Subarachnoid haemorrhage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-8.67105103196426e-5,0.0008048017593755309,0.00040047953327656513,0.044474642834850385,1.9874185106062876e-5,0.001589729333644999,0.0008049356305041089,0.0004004863448089162,0.04444286517931754,1.9994705840622995e-5,0.0015898765551675947,,0.0004002816276624799,0.8699920276244745,2.0264185483997174e-5,0.0015893393332670647,0.17789857133940154,0.8699920276244745
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,N50 Other disorders of male genital organs,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0018504170810662989,0.0014364077816326293,0.0007198042861409253,0.04598317476702487,2.5613507960755774e-5,0.002847202055304503,0.0014354850077041956,0.0007198101849769697,0.04612480496625095,2.467917249500862e-5,0.0028462908429133828,,0.0007209136965684593,0.8699920276244745,2.3442900396809883e-5,0.0028493726628684487,0.18393269906809948,0.8699920276244745
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,M20 Acquired deformities of fingers and toes,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0008699967752771764,-0.0027055520544524464,0.0013585218578150997,0.0464220401227972,-0.005368213134089837,-4.289097481505579e-5,-0.002704662685046889,0.0013585322663672553,0.04649565959133384,-0.0053673441651265405,-4.198120496723759e-5,,0.0013586675049737096,0.8699920276244745,-0.005368491431165816,-4.2612677739076264e-5,0.0928440802455944,0.8699920276244745
IATE,rs7971418_&_rs1045570,CA_&_TG,AA_&_GG,D05 Carcinoma in situ of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0013590040397321514,-0.0011627825457707702,0.0005926720623761238,0.04977096615174082,-0.0023244015689754104,-1.1635225661298966e-6,-0.0011627426210760825,0.0005926704516169585,0.04977818960230986,-0.0023243584872422738,-1.1267549098910572e-6,,0.0005931054474785924,0.9131430883800483,-0.0023252478618633263,-3.172296782142769e-7,0.09954193230348164,0.9131430883800483
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,chronic/degenerative neurological problem,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-1.6338567142785915e-5,-0.0018408505694925592,0.0006058619716695014,0.002378520032030759,-0.0030283213520120107,-0.0006533797869731077,-0.001840775721452953,0.0006058646907507292,0.0023796030784702885,-0.003028251833287767,-0.0006532996096181389,,0.0006063224282115698,0.9392087716521306,-0.0030292206918061107,-0.0006524804471790078,0.009514080128123036,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,N21 Calculus of lower urinary tract,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0011518798794146498,-0.00119496994119047,0.00041322549499831716,0.0038304657545279092,-0.002004879169443392,-0.0003850607129375482,-0.001194898497299003,0.0004132248466746584,0.003832518707335884,-0.0020048064548575445,-0.0003849905397404613,,0.0004130778834223747,0.9392087716521306,-0.002004587715508361,-0.00038535216687257895,0.015321863018111637,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,C15-C26 Malignant neoplasms of digestive organs,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00028723860223706636,0.0026150433796408817,0.0009745669378165597,0.007290488559475286,0.0007049222326118551,0.004525164526669908,0.002613118720306987,0.0009745774118880751,0.007334289429259874,0.0007029770444207616,0.004523260396193212,,0.0009742045658640563,0.9392087716521306,0.0007056375169728489,0.004524449242308914,0.029161954237901144,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,H53-H54 Visual disturbances and blindness,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00019321221229227646,-0.002667199886358685,0.0009941258695791465,0.007297635036130562,-0.0046156559365363005,-0.0007187438361810697,-0.0026668172586471893,0.000994136915602751,0.007306688898755002,-0.004615294958690463,-0.0007183395586039163,,0.000993872294202447,0.9392087716521306,-0.004615153788227681,-0.0007192459844896889,0.02919054014452225,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,J69 Pneumonitis due to solids and liquids,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00022682056445486853,-0.0014348366147528772,0.0005419146051802786,0.008104006212515828,-0.0024969725307914885,-0.0003727006987142658,-0.0014338255926724184,0.000541913328889296,0.008148685247280551,-0.0024959590072200586,-0.00037169217812477824,,0.0005421097157523036,0.9392087716521306,-0.00249735213329664,-0.00037232109620911414,0.03241602485006331,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,I49 Other cardiac arrhythmias,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00033974348234060874,0.002212985063438034,0.0008647801270994988,0.010497248469615876,0.0005180426801021005,0.003907927446773968,0.002211185042598818,0.0008647859768134213,0.010560792986421043,0.0005162311940039744,0.0039061388911936622,,0.000864952860865742,0.9392087716521306,0.0005177086078162925,0.003908261519059776,0.041988993878463506,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,I26-I28 Pulmonary heart disease and diseases of pulmonary circulation,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00043937745706551935,0.0026102321958194163,0.0010396640621991842,0.012051265420817164,0.0005725226922916439,0.004647941699347189,0.0026087440104121617,0.0010396685278047226,0.012100582431464425,0.0005710257544352328,0.00464646226638909,,0.001039846451021731,0.9392087716521306,0.0005721706023650267,0.0046482937892738056,0.04820506168326866,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,N72 Inflammatory disease of cervix uteri,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0017788460426882682,0.0009963190618364345,0.000398713703265098,0.012460639828235451,0.0002148524979047608,0.0017777856257681082,0.00099615812165613,0.0003987219088530122,0.012476648789452352,0.00021467547502516655,0.0017776407682870937,,0.0003989325778093189,0.9392087716521306,0.00021442557707044522,0.0017782125466024238,0.049842559312941806,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,"I65 Occlusion and stenosis of precerebral arteries, not resulting in cerebral infarction",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0002054466041799839,-0.0012839806219294664,0.0005206659807927602,0.013662155429460305,-0.0023044698893768495,-0.00026349135448208326,-0.0012827566714182633,0.0005206829884227267,0.01375516489269959,-0.002303279273295945,-0.0002622340695405817,,0.0005203476757742465,0.9392087716521306,-0.0023038433258861166,-0.0002641179179728164,0.05464862171784122,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,H54 Blindness and low vision,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0007803628471157027,-0.0012486495492273096,0.000509522096593396,0.014261062536848397,-0.002247297147269266,-0.00025000195118535305,-0.0012480687225775167,0.0005095302661378756,0.01430784376449561,-0.0022467323326747428,-0.00024940511248029056,,0.0005090805352665484,0.9392087716521306,-0.002246429063580119,-0.00025087003487450003,0.05704425014739359,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,K65 Peritonitis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-8.481026459102011e-5,-0.0010446307115274647,0.0004266903669677075,0.014356879172148737,-0.0018809306736466444,-0.00020833074940828516,-0.0010440536918090663,0.0004266939477750168,0.014411677591158287,-0.0018803606722001568,-0.00020774671141797583,,0.00042677455348894,0.9392087716521306,-0.0018810934658839516,-0.00020816795717097788,0.05742751668859495,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,J60-J70 Lung diseases due to external agents,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0006721721535663342,-0.0015282011712363546,0.0006286248295605333,0.01505665620922247,-0.0027602864533220334,-0.0002961158891506756,-0.0015269447511919532,0.0006286113004725011,0.015137732406482649,-0.002759003516682263,-0.0002948859857016435,,0.0006291823810897768,0.9392087716521306,-0.0027613759778794744,-0.0002950263645932348,0.06022662483688988,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,Red blood cell (erythrocyte) count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0013326860574105473,-0.00627833551476531,0.00260578706997387,0.015979982488983552,-0.01138559823753042,-0.001171072792000201,-0.00627799980437238,0.002605794449901793,0.01598592389445931,-0.011385276991569833,-0.0011707226171749274,,0.002615220844745636,0.9392087716521306,-0.011404074182085182,-0.0011525968474454373,0.06391992995593421,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,benign breast lump,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0021337783360369992,0.0010846719535351117,0.00045984707912489245,0.018336199171199812,0.00018338585798595268,0.001985958049084271,0.0010851438871756368,0.0004598482948448366,0.01828586278803236,0.0001838554088528742,0.0019864323654983996,,0.00046112333075143397,0.9392087716521306,0.00018088683283114834,0.001988457074239075,0.07334479668479925,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,N90 Other noninflammatory disorders of vulva and perineum,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.003133304591144132,0.0013025664982401254,0.0005697109192606193,0.022233430821695363,0.00018595066371251512,0.002419182332767736,0.0013042895131737948,0.0005697108858540857,0.022057246322460138,0.00018767374412196063,0.0024209052822256293,,0.0005696421721950173,0.9392087716521306,0.00018608835666272566,0.002419044639817525,0.08893372328678145,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,"N28 Other disorders of kidney and ureter, not elsewhere classified",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.000511640662782534,0.0018289708681515121,0.0008232916235717578,0.026315257523743897,0.000215344672418326,0.0034425970638846982,0.0018288363900263393,0.000823293327967611,0.02632662101501664,0.0002152068537298365,0.003442465926322842,,0.0008228691876865923,0.9392087716521306,0.00021617689629805812,0.003441764840004966,0.10526103009497559,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,carpal tunnel syndrome,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-5.3642403077064983e-5,0.0007669875125559068,0.0003455954013268195,0.026465307040971296,8.963118250298252e-5,0.001444343842608831,0.0007668017594708044,0.0003455981181313721,0.026503056733227854,8.944010456473066e-5,0.0014441634143768781,,0.0003453837998677045,0.9392087716521306,9.004770397161483e-5,0.0014439273211401989,0.10586122816388518,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,E04 Other non-toxic goitre,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00025119400513433875,-0.001258192068212682,0.0005683646466147561,0.026849520165964143,-0.0023721692498671594,-0.0001442148865582046,-0.0012578669718299302,0.0005683679481070914,0.026889804264817657,-0.0023718506243075818,-0.0001438833193522786,,0.0005680790636688471,0.9392087716521306,-0.0023716065733748607,-0.00014477756305050337,0.10739808066385657,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,B97 Viral agents as the cause of diseases classified to other chapters,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,8.098515575754533e-6,0.0010660140285650448,0.00048288703674535577,0.027273731338827205,0.00011957032652443373,0.002012457730605656,0.0010658913426742995,0.00048289030014795264,0.027292504950897543,0.00011944124446522679,0.0020123414408833723,,0.00048249063547700644,0.9392087716521306,0.00012034976015226672,0.002011678296977823,0.10909492535530882,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,"N99 Postprocedural disorders of genito-urinary system, not elsewhere classified",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00013558786092339315,0.0009548524070356467,0.0004365967237087679,0.02874045776383637,9.913629116975052e-5,0.0018105685229015428,0.0009546677448573542,0.000436598673091588,0.02877205978048907,9.894780826124043e-5,0.001810387681453468,,0.0004370904352981597,0.9392087716521306,9.817089586431737e-5,0.0018115339182069759,0.11496183105534548,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,N99-N99 Other disorders of the genitourinary system,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.00013558786092339315,0.0009548524070356467,0.0004365967237087679,0.02874045776383637,9.913629116975052e-5,0.0018105685229015428,0.0009546677448573542,0.000436598673091588,0.02877205978048907,9.894780826124043e-5,0.001810387681453468,,0.0004370904352981597,0.9392087716521306,9.817089586431737e-5,0.0018115339182069759,0.11496183105534548,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,G35 Multiple sclerosis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00016642644871033225,-0.0010166877834447135,0.00047731583260245754,0.033171269696751444,-0.0019522120971551527,-8.116346973427425e-5,-0.0010166083630022485,0.0004773172157278129,0.03318551858009461,-0.0019521353875957348,-8.108133840876227e-5,,0.00047742979950271547,0.9392087716521306,-0.0019524329956162165,-8.094257127321046e-5,0.13268507878700578,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,H26 Other cataract,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.004658048249425185,-0.003921419545416612,0.0018451119817197426,0.03356198416133396,-0.00753778213495369,-0.0003050569558795328,-0.00392144348999831,0.0018451118434891993,0.033560888735111136,-0.0075378058086077865,-0.00030508117138883413,,0.0018465359462425113,0.9392087716521306,-0.007540563496210529,-0.0003022755946226938,0.13424793664533585,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,bowel problem,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0029646271468729618,-0.00408245131386566,0.0019564043394978167,0.03691477833732251,-0.007916943492911381,-0.00024795913481993935,-0.004082306144586851,0.0019564047653681757,0.036921531454710756,-0.007916799158325343,-0.000247813130848359,,0.0019573576282709837,0.9392087716521306,-0.007918801770141533,-0.00024610085758978604,0.14765911334929005,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,I26 Pulmonary embolism,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.002132245431542587,0.001941985081679047,0.000932723779765981,0.037337718786671074,0.0001138752341816407,0.0037700949291764535,0.0019405615772304548,0.0009327323865262574,0.037479086360756864,0.00011243486074829904,0.0037686882937126107,,0.0009333569323644042,0.9392087716521306,0.00011263910952402428,0.0037713310538340697,0.1493508751466843,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,D05 Carcinoma in situ of breast,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0033465186660757394,-0.0011265621008984849,0.0005421532594605886,0.03771541475701624,-0.002189165771967521,-6.395842982944897e-5,-0.0011256262126025061,0.0005421837828322643,0.037885522150266575,-0.0021882897085388282,-6.296271666618404e-5,,0.0005420232773758471,0.9392087716521306,-0.0021889082033375107,-6.421599845945884e-5,0.09954193230348164,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,L89 Decubitus ulcer,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0005025348329192263,-0.0013309864295825606,0.0006412091365647109,0.037918131405950774,-0.002587736565355191,-7.423629380993069e-5,-0.001329818014275902,0.0006412065848869107,0.03808630589752973,-0.0025865631488387253,-7.307287971307906e-5,,0.0006408378249034286,0.9392087716521306,-0.002587005486324268,-7.496737284085303e-5,0.1516725256238031,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,G43 Migraine,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.00031061111728901945,-0.0017245461125608846,0.000831244184278236,0.03801894299212594,-0.0033537590820589477,-9.533314306282132e-5,-0.001724344205338246,0.0008312476876331208,0.03804228782881836,-0.003353564041303857,-9.512436937263538e-5,,0.0008307788521051407,0.9392087716521306,-0.003352842741804491,-9.624948331727798e-5,0.15207577196850375,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,High light scatter reticulocyte percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0015546466356599969,0.004519010838135919,0.0021815270875625197,0.03831364370253023,0.00024328447264158025,0.008794737203630257,0.004518627952911753,0.00218153130333221,0.03833040588125068,0.0002428933246377673,0.008794362581185738,,0.002183579606935382,0.9392087716521306,0.00023927345116643486,0.008798748225105402,0.15325457481012092,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,other venous/lymphatic disease,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.0006631310598274565,-0.0011874215380471762,0.0005747184549410029,0.03882029929250097,-0.002313851988099332,-6.099108799502038e-5,-0.0011870740606246262,0.0005747198743223805,0.038877895134386324,-0.002313507292620515,-6.06408286287375e-5,,0.0005762025830335915,0.9392087716521306,-0.0023167578485919675,-5.808522750238481e-5,0.15528119717000388,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,G35-G37 Demyelinating diseases of the central nervous system,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,1.1864047012509559e-5,-0.0010478768984628713,0.0005084891273440281,0.039325971775736226,-0.0020444999086280126,-5.125388829772988e-5,-0.0010477501802701396,0.0005084934650402337,0.039351442878229184,-0.0020443816921860893,-5.111866835418987e-5,,0.000508552067913115,0.9392087716521306,-0.002044620635835946,-5.1133161089796314e-5,0.1573038871029449,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,N48 Other disorders of penis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.001437072793127633,-0.0013074270370447118,0.0006352576453043979,0.039580604471202485,-0.0025525124334633146,-6.234164062610906e-5,-0.0013074001099610169,0.0006352574283232981,0.03958460526119894,-0.002552485081103355,-6.231513881867884e-5,,0.0006351945921778679,0.9392087716521306,-0.0025523855608879428,-6.246851320148086e-5,0.15832241788480994,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,K35-K38 Diseases of appendix,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,4.943165448094819e-6,0.001587114792615857,0.0007748738728773593,0.040538684277486386,6.838589526645604e-5,0.003105843689965258,0.001587119853136936,0.0007748771053699402,0.040538881497369235,6.838462020175161e-5,0.00310585508607212,,0.0007741721346974373,0.9392087716521306,6.976529077438553e-5,0.0031044642944573287,0.16215473710994555,0.9392087716521306
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,N93 Other abnormal uterine and vaginal bleeding,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0006826234964596126,0.0015532661454550158,0.0007609574049444048,0.04123153802085977,6.1813096135349e-5,0.003044719194774683,0.0015535063264066637,0.0007609565708710437,0.04119996587632147,6.205491184506557e-5,0.0030449577409682616,,0.0007626190781593323,0.9413618298322259,5.856021833958538e-5,0.0030479720725704465,0.16492615208343908,0.9413618298322259
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,M20 Acquired deformities of fingers and toes,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0007166191099942245,0.0024953374058168903,0.0012413418718873496,0.04441129461850023,6.234561410177692e-5,0.004928329197532003,0.0024946635909787024,0.0012413413408313854,0.044468663129501734,6.167284011690316e-5,0.004927654341840502,,0.0012422091094776988,0.965000863655693,6.065228997302304e-5,0.004930022521660757,0.0928440802455944,0.965000863655693
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,Haematocrit percentage,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-0.018854458727330863,-0.04310921436993268,0.021466657080929565,0.04462327251800734,-0.08518320374348215,-0.0010352249963832133,-0.04310756795854881,0.021466674565348582,0.04463159385836029,-0.0851815916010232,-0.001033544316074407,,0.02152804099023342,0.965000863655693,-0.08530339936849227,-0.0009150293713730967,0.17849309007202935,0.965000863655693
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,H50 Other strabismus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,2.0593075920225407e-7,0.0008115044128034437,0.0004095800678663868,0.04755730045149588,8.74010932116337e-6,0.001614268716285724,0.0008115180605282596,0.00040958186728843633,0.04755454159127977,8.750230234247868e-6,0.0016142858908222714,,0.00041036008042283356,0.9716371371018034,7.213434481728319e-6,0.001615795391125159,0.19022920180598352,0.9716371371018034
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,L90 Atrophic disorders of skin,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,0.0003884243221162066,0.00139696609847193,0.0007103322891280581,0.049225622952443364,4.736715110238796e-6,0.002789195481833621,0.0013967864222126432,0.0007103336920469393,0.049255260708465594,4.554289173204192e-6,0.002789018555252082,,0.0007104138494469225,0.9716371371018034,4.580539437499132e-6,0.002789351657506361,0.19690249180977346,0.9716371371018034
IATE,rs7971418_&_rs3755967,CA_&_CT,AA_&_CC,"J38 Diseases of vocal cords and larynx, not elsewhere classified",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,7.09649896588091e-5,0.0011338602423483527,0.0005766848670899219,0.04927962832753323,3.575685119279904e-6,0.0022641447995774256,0.0011337726400281697,0.0005766881344482421,0.04929845907876538,3.4816788775393105e-6,0.0022640636011788,,0.0005768421106040478,0.9716371371018034,3.270480798346761e-6,0.0022644500038983585,0.1885752404874033,0.9716371371018034
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,E50-E64 Other nutritional deficiencies,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,3.3493432113377895e-5,-0.006521155389789651,0.002018452289549963,0.0012346606487921917,-0.010477259845339537,-0.002565050934239764,-0.006527876647210237,0.0020185450163226655,0.0012209901401262588,-0.0104841628443849,-0.0025715904500355734,,0.0020229346118867397,0.9721726689428131,-0.01048603437216718,-0.002556276407412122,0.004938642595168767,0.9721726689428131
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,gall bladder disease,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-7.366065319504022e-6,-0.006400172461873088,0.0022925950730260194,0.005243876643569156,-0.010893588347958836,-0.0019067565757873405,-0.006403051496399427,0.0022926698990800936,0.0052250351093196395,-0.010896614039251573,-0.0019094889535472802,,0.0022916889283806086,1.0,-0.01089180022526828,-0.001908544698477896,0.020975506574276624,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,A04 Other bacterial intestinal infections,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-3.8324148238584475e-7,0.00429305880004988,0.0016092717613989112,0.007637451986843892,0.0011389356045591816,0.007447181995540579,0.004295640556078144,0.0016093074916998127,0.007602406344462708,0.0011414473302957572,0.0074498337818605315,,0.0016115088947117329,1.0,0.0011345594056489283,0.007451558194450833,0.03054980794737557,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,K70 Alcoholic liver disease,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-8.871304968993052e-6,0.0023211434833976838,0.0009540313601575543,0.014975330788636037,0.0004512713372023772,0.00419101562959299,0.002320940417128416,0.000954018989401168,0.014982830882480919,0.0004510925172354432,0.004190788317021389,,0.000953728798776865,1.0,0.0004518693867763767,0.004190417580018991,0.05990132315454415,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,Nucleated red blood cell count,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-4.202934366746356e-15,0.001134214926436252,0.00047286752857128654,0.016458787800465405,0.0002074090213398216,0.0020610208315326823,0.0011346714775337565,0.00047287274406322303,0.016416633955268378,0.00020785535023251666,0.002061487604834996,,0.00047263619489967823,1.0,0.00020786500664282746,0.0020605648462296766,0.06583515120186162,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,C43 Malignant melanoma of skin,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,2.4133497591971927e-5,-0.0034730129195509746,0.0014508314512026558,0.01667485176093338,-0.0063165979763146664,-0.0006294278627872827,-0.0034741970723776833,0.001450863178636683,0.01664016068100809,-0.006317844313937006,-0.0006305498308183601,,0.001450625597499311,1.0,-0.006316186845701526,-0.0006298389934004233,0.06669940704373352,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,Lamb/mutton intake,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,3.1370797177538724e-12,-0.026921454902188523,0.011705465763598958,0.021454082756577852,-0.0498638084184433,-0.0039791013859337455,-0.02693659114009246,0.011705650353141635,0.02138296630500736,-0.04987930644618363,-0.0039938758340012925,,0.011715689674019814,1.0,-0.04988378471731521,-0.003959125087061841,0.08581633102631141,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,liver/biliary/pancreas problem,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,3.0392921023104696e-6,-0.006482020640409506,0.0028713107555149637,0.023976531922398406,-0.012109701478827402,-0.0008543398019916085,-0.006484246428860908,0.002871357696914594,0.023930492315560072,-0.012112019270979456,-0.0008564735867423586,,0.002873284975066781,1.0,-0.012113555708860474,-0.0008504855719585376,0.09590612768959363,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,E53 Deficiency of other B group vitamins,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,2.31172588342272e-6,-0.0027554910581552993,0.0012374171545659577,0.02596056790599951,-0.005180790652253569,-0.0003301914640570294,-0.002757883109939748,0.0012374620819806954,0.02583698197968633,-0.005183270760390175,-0.0003324954594893211,,0.001241712481714785,1.0,-0.005189202801470133,-0.00032177931484046567,0.10384227162399803,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,N42 Other disorders of prostate,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,7.934017574877077e-5,0.002568789717981269,0.0011635767251890487,0.02726801169513504,0.0002882150961650231,0.004849364339797515,0.00256362025713315,0.001163607094882936,0.027583516187818877,0.0002829861116502197,0.00484425440261608,,0.0011636866256594658,1.0,0.0002880058423977683,0.00484957359356477,0.10907204678054017,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,"N31 Neuromuscular dysfunction of bladder, not elsewhere classified",PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,2.7039870008262854e-6,-0.002446885131849559,0.0011137812562928544,0.028026873574875225,-0.0046298621649656264,-0.0002639080987334912,-0.002447751148569181,0.0011137912095107868,0.027972779664778128,-0.0046307476896865095,-0.00026475460745185257,,0.0011134237283840775,1.0,-0.004629155539014662,-0.0002646147246844555,0.1121074942995009,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,E05 Thyrotoxicosis [hyperthyroidism],PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-3.875947147091227e-6,-0.003262097539655393,0.0014989023633777201,0.029531543964194943,-0.006199900106945688,-0.00032429497236509874,-0.0032653316291992767,0.001498914037557568,0.02937196045056322,-0.006203157077523297,-0.0003275061808752566,,0.0014995428500697017,1.0,-0.0062011475190665594,-0.00032304756024422636,0.07355598769115815,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,N39 Other disorders of urinary system,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-7.494650980048934e-6,-0.009195453126417112,0.004252074035131778,0.030573972297317703,-0.017529387558656476,-0.0008615186941777486,-0.009197961349019897,0.004252100463930197,0.030529623733965675,-0.017531947580891938,-0.0008639751171478551,,0.0042568836361169815,1.0,-0.017538791739584322,-0.0008521145132499037,0.12229588918927081,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,M17 Gonarthrosis [arthrosis of knee],PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-2.231790494038652e-6,-0.00920694369697304,0.004386268555063191,0.035814121582548465,-0.017803895264152665,-0.0006099921297934158,-0.009210392202139395,0.004386315981204361,0.035746876292734944,-0.017807436723098192,-0.0006133476811805982,,0.004392368718981743,1.0,-0.017815828192997606,-0.0005980592009484746,0.14325648633019386,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,D00-D09 In situ neoplasms,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,4.814202193724917e-6,-0.005338362771189145,0.0025542579708754034,0.036619640544477486,-0.010344629895519838,-0.0003320956468584515,-0.005335690466683019,0.002554291342497098,0.03671618484477583,-0.010342022998366642,-0.00032935793499939536,,0.0025550639256834984,1.0,-0.010346196043726337,-0.0003305294986519535,0.14647856217790994,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,O16 Unspecified maternal hypertension,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-9.109443406694982e-5,-0.0013202068659976978,0.0006328144851496687,0.03695688281933285,-0.002560503808956549,-7.990992303884693e-5,-0.0013098224225092361,0.0006327353570558684,0.038444001066199544,-0.0025499642768360377,-6.96805681824344e-5,,0.0006327682640403509,1.0,-0.0025604098740767195,-8.000385791867635e-5,0.1478275312773314,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,D41 Neoplasm of uncertain or unknown behaviour of urinary organs,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,4.88899277044742e-7,-0.0015732979571014972,0.0007595561039381378,0.03832772433794288,-0.003062004577806291,-8.459133639670321e-5,-0.0015739402610051752,0.0007595631956637026,0.03825062661534413,-0.0030626607812741305,-8.521974073622007e-5,,0.0007593241753056645,1.0,-0.003061545993291181,-8.504992091181362e-5,0.15331089735177153,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,E14 Unspecified diabetes mellitus,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,6.574623397385623e-5,0.003486669337791836,0.001689814428861783,0.03908048066930132,0.0001746849893467686,0.006798653686236904,0.003487455880357079,0.001689812568604598,0.0390360942750696,0.0001754751779589241,0.006799436582755234,,0.0016893126303330064,1.0,0.0001756774237105115,0.006797661251873161,0.15632192267720527,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,Arm fat percentage (left),PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,2.67768616117521e-12,-0.2559855764932248,0.12697325598200312,0.043794410913423114,-0.50484926814151,-0.007121884844939641,-0.25606817030910956,0.12697487211244812,0.04372912416414991,-0.5049350295235535,-0.007201311094665569,,0.12723858654499054,1.0,-0.5053686235651894,-0.0066025294212601615,0.17517764365369246,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,J03 Acute tonsillitis,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-2.1807786125168208e-7,0.0013737841363627111,0.0006872474134725086,0.04561264642982691,2.6800326747910197e-5,0.0027207679459775123,0.0013726407239310963,0.0006872521553603038,0.0457944704207635,2.5647620361946444e-5,0.0027196338275002462,,0.0006870032520964742,1.0,2.7282504991727905e-5,0.0027202857677336946,0.18245058571930764,1.0
IATE,rs1045570_&_rs3755967_&_rs7971418,TG_&_CT_&_CA,GG_&_CC_&_AA,tropical & travel-related infections,PC4_&_PC1_&_PC5_&_PC3_&_PC6_&_PC2,Age-Assessment_&_Genetic-Sex,-1.4950325664665532e-8,0.0012931953881753961,0.0006535938672209779,0.047862607141480676,1.2171494957934504e-5,0.002574219281392858,0.0012935241599184091,0.0006535995178573793,0.0478078807927014,1.2489191627258842e-5,0.0025745591282095594,,0.0006534092244692147,1.0,1.2536841049485322e-5,0.002573853935301307,0.1914504285659227,1.0

